ConMatch: Semi-Supervised Learning with Confidence-Guided Consistency Regularization

We present a novel semi-supervised learning framework that intelligently leverages the consistency regularization between the model's predictions from two strongly-augmented views of an image, weighted by a confidence of pseudo-label, dubbed ConMatch. While the latest semi-supervised learning methods use weakly- and strongly-augmented views of an image to define a directional consistency loss, how to define such direction for the consistency regularization between two strongly-augmented views remains unexplored. To account for this, we present novel confidence measures for pseudo-labels from strongly-augmented views by means of weakly-augmented view as an anchor in non-parametric and parametric approaches. Especially, in parametric approach, we present, for the first time, to learn the confidence of pseudo-label within the networks, which is learned with backbone model in an end-to-end manner. In addition, we also present a stage-wise training to boost the convergence of training. When incorporated in existing semi-supervised learners, ConMatch consistently boosts the performance. We conduct experiments to demonstrate the effectiveness of our ConMatch over the latest methods and provide extensive ablation studies. Code has been made publicly available at https://github.com/JiwonCocoder/ConMatch.

==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2020submission
 bibtex eccv2020submission
 latex eccv2020submission
 latex eccv2020submission

or 

 pdflatex eccv2020submission
 bibtex eccv2020submission
 pdflatex eccv2020submission
 pdflatex eccv2020submission


==> csv/run-pro_test_original_tensorboard-tag-eval_top-1-acc.csv <==
Wall time,Step,Value
1645689503.8440597,400,0.21940000355243683
1645689877.6434035,1400,0.28130000829696655
1645689914.9868686,1500,0.29170000553131104
1645690027.4149487,1800,0.3206000030040741
1645690064.7372046,1900,0.3249000012874603
1645690326.7099915,2600,0.36970001459121704
1645690363.898908,2700,0.3725000023841858
1645690852.3704574,4000,0.4375
1645691114.0227377,4700,0.46630001068115234
1645691150.933757,4800,0.4821999967098236
1645691187.8719864,4900,0.4896000027656555
1645691668.2244601,6200,0.5576000213623047
1645691705.078937,6300,0.5605999827384949
1645691854.6004224,6700,0.588100016117096
1645691965.2775924,7000,0.6169999837875366
1645692002.1914775,7100,0.6245999932289124
1645692223.4426293,7700,0.6733999848365784
1645692408.0720437,8200,0.7009999752044678
1645692667.0089798,8900,0.7279000282287598
1645693037.0369942,9900,0.7516000270843506
1645693184.778264,10300,0.7580999732017517
1645693332.423862,10700,0.765999972820282
1645693849.4592326,12100,0.7896000146865845
1645693997.0828052,12500,0.7940999865531921
1645694033.9977136,12600,0.795799970626831
1645694107.9067051,12800,0.8019999861717224
1645694181.6544254,13000,0.804099977016449
1645694403.1288419,13600,0.8102999925613403
1645694698.1295867,14400,0.8198000192642212
1645694771.776636,14600,0.821399986743927
1645694808.5984275,14700,0.8219000101089478
1645694919.3940053,15000,0.8260999917984009
1645695177.7244847,15700,0.8310999870300293
1645695288.0652668,16000,0.8334000110626221
1645695361.7366302,16200,0.8355000019073486
1645695435.3298423,16400,0.8374000191688538
1645695729.8094351,17200,0.8446000218391418
1645695913.9371364,17700,0.8492000102996826
1645696172.0359223,18400,0.8529999852180481
1645696208.9824288,18500,0.8532000184059143
1645696430.9255037,19100,0.8555999994277954
1645696469.5296605,19200,0.8557000160217285
1645696875.7504504,20300,0.8628000020980835
1645696949.2741978,20500,0.8640000224113464
1645697243.1789296,21300,0.8676999807357788
1645697833.0337994,22900,0.8726999759674072
1645698386.1229982,24400,0.8781999945640564
1645698422.9445584,24500,0.8780999779701233
1645698901.8206217,25800,0.8830999732017517
1645698938.5909183,25900,0.8831999897956848
1645699381.4400167,27100,0.8834999799728394
1645699491.977163,27400,0.8845999836921692
1645699786.6855383,28200,0.885200023651123
1645699897.5870304,28500,0.8871999979019165
1645700008.1702688,28800,0.8881000280380249
1645700081.974897,29000,0.8891000151634216
1645700266.0885744,29500,0.8899999856948853
1645700339.6903076,29700,0.8899000287055969
1645700744.5716624,30800,0.8917999863624573
1645700891.8539274,31200,0.8934000134468079
1645701039.133276,31600,0.8924000263214111
1645701112.65736,31800,0.8930000066757202
1645701149.4226646,31900,0.8924999833106995
1645701259.8743873,32200,0.8931999802589417
1645702107.4678957,34500,0.8959000110626221
1645702144.3878312,34600,0.8949999809265137
1645702586.3790507,35800,0.8992000222206116
1645702807.3690138,36400,0.8989999890327454
1645702844.2135818,36500,0.8995000123977661
1645702881.0419562,36600,0.8998000025749207
1645703323.1461456,37800,0.902899980545044
1645703617.861314,38600,0.9014000296592712
1645703765.18241,39000,0.9016000032424927
1645703838.7587729,39200,0.9021000266075134
1645704022.9089372,39700,0.9014999866485596
1645704207.082058,40200,0.9010999798774719
1645704280.739708,40400,0.9006999731063843
1645704685.9216857,41500,0.9024999737739563
1645704907.1955144,42100,0.9035000205039978
1645704943.9759154,42200,0.9049000144004822
1645705460.3565686,43600,0.9045000076293945
1645705497.5976722,43700,0.9039999842643738
1645705572.7956994,43900,0.9032999873161316
1645705831.6273139,44600,0.9052000045776367
1645706052.8321052,45200,0.9049000144004822
1645706201.002226,45600,0.9035999774932861
1645706389.238838,46100,0.9049000144004822
1645706539.2564626,46500,0.9061999917030334
1645706651.7345526,46800,0.9050999879837036
1645706728.956295,47000,0.906000018119812
1645706879.886316,47400,0.9054999947547913
1645706917.1038408,47500,0.9054999947547913
1645707105.497602,48000,0.9063000082969666
1645707143.5742683,48100,0.9057999849319458
1645707371.5847828,48700,0.9065999984741211
1645708239.1749854,51000,0.9093999862670898
1645708313.5562027,51200,0.909500002861023
1645708351.049286,51300,0.9089999794960022
1645708388.4131243,51400,0.9090999960899353
1645708501.2861784,51700,0.9093999862670898
1645708575.7690513,51900,0.9090999960899353
1645709097.962174,53300,0.9104999899864197
1645709134.8252075,53400,0.9101999998092651
1645709208.6480663,53600,0.9100000262260437
1645709282.4796226,53800,0.9097999930381775
1645709356.2896297,54000,0.9096999764442444
1645709503.6529124,54400,0.9103999733924866
1645709577.3871658,54600,0.909600019454956
1645709726.9949777,55000,0.9093999862670898
1645709801.488566,55200,0.9100000262260437
1645709951.107557,55600,0.9107999801635742
1645710173.6207757,56200,0.909600019454956
1645710247.32036,56400,0.9089000225067139
1645710394.6040983,56800,0.9106000065803528
1645710984.713691,58400,0.9108999967575073
1645711021.5315645,58500,0.9104999899864197
1645711205.8340192,59000,0.9120000004768372
1645711353.4107363,59400,0.9103999733924866
1645711427.2509468,59600,0.9114000201225281
1645712054.0421386,61300,0.9138000011444092
1645712090.930378,61400,0.9140999913215637
1645712385.5120628,62200,0.9143000245094299
1645712422.3267264,62300,0.9138000011444092
1645712606.550516,62800,0.9142000079154968
1645712643.3826485,62900,0.9138000011444092
1645712938.2522721,63700,0.9128000140190125
1645713159.4845212,64300,0.9143999814987183
1645713196.2972505,64400,0.9133999943733215
1645713380.5793612,64900,0.9136999845504761
1645713712.3594027,65800,0.9129999876022339
1645713786.048608,66000,0.9124000072479248
1645714043.9920998,66700,0.9142000079154968
1645714339.0391955,67500,0.9138000011444092
1645714375.8399293,67600,0.9136999845504761
1645714670.9977953,68400,0.9139000177383423
1645714965.2983027,69200,0.916700005531311
1645715038.8021436,69400,0.916100025177002
1645715627.0543814,71000,0.916100025177002
1645716031.3996391,72100,0.9179999828338623
1645716105.0440567,72300,0.9171000123023987
1645716178.6219046,72500,0.9172000288963318
1645716288.8776042,72800,0.9160000085830688
1645716325.5690143,72900,0.916700005531311
1645716399.047024,73100,0.917900025844574
1645716435.938139,73200,0.9186000227928162
1645716472.6924663,73300,0.9192000031471252
1645716657.676549,73800,0.9210000038146973
1645716878.3180027,74400,0.9214000105857849
1645717612.7003286,76400,0.9254000186920166
1645718016.4581926,77500,0.9244999885559082
1645718053.2283938,77600,0.9247000217437744
1645718199.985217,78000,0.9247999787330627
1645718273.4326108,78200,0.9240999817848206
1645718493.5933943,78800,0.925599992275238
1645719086.5077562,80400,0.9265000224113464
1645719123.3409886,80500,0.9269000291824341
1645719197.2983837,80700,0.9279999732971191
1645719307.6314194,81000,0.9277999997138977
1645719638.4021285,81900,0.9289000034332275
1645720116.1459668,83200,0.9301000237464905
1645720410.3911617,84000,0.9355000257492065
1645720520.6985781,84300,0.9358000159263611
1645721035.2169807,85700,0.9366999864578247
1645721219.162432,86200,0.935699999332428
1645721366.1610508,86600,0.9361000061035156
1645721549.9551852,87100,0.9355000257492065
1645722027.8038874,88400,0.9362000226974487
1645722101.2769375,88600,0.9369999766349792
1645722432.3136349,89500,0.9373000264167786
1645722505.9764998,89700,0.9379000067710876
1645722653.6071286,90100,0.9377999901771545
1645722911.3183603,90800,0.9373999834060669
1645723720.303406,93000,0.9380999803543091
1645723793.9282217,93200,0.9376999735832214
1645724161.5966177,94200,0.939300000667572
1645724419.1262808,94900,0.9398000240325928
1645724934.2082074,96300,0.9380000233650208
1645725523.032283,97900,0.9376000165939331
1645725633.393282,98200,0.9375
1645726001.3839242,99200,0.9370999932289124
1645726075.0678303,99400,0.9373999834060669
1645726259.1748736,99900,0.9380999803543091
1645726369.56296,100200,0.9380999803543091
1645726443.068838,100400,0.9384999871253967
1645726847.6134195,101500,0.9386000037193298
1645727105.1704066,102200,0.9398000240325928
1645727252.3799658,102600,0.9384999871253967
1645727325.8920965,102800,0.9388999938964844
1645727620.3547683,103600,0.9384999871253967
1645727657.127034,103700,0.9387000203132629
1645728355.9384964,105600,0.9391999840736389
1645728871.0402384,107000,0.9383999705314636
1645728907.8344762,107100,0.9383999705314636
1645728981.5378475,107300,0.9372000098228455
1645729128.5997636,107700,0.9379000067710876
1645729459.453095,108600,0.9388999938964844
1645729901.487739,109800,0.9401000142097473
1645730048.7497973,110200,0.9395999908447266
1645730122.3234484,110400,0.9397000074386597
1645730232.7283185,110700,0.9401000142097473
1645730306.402909,110900,0.9398999810218811
1645730379.9451606,111100,0.9404000043869019
1645730747.9655874,112100,0.9383999705314636
1645730895.3076026,112500,0.9387000203132629
1645730932.0909772,112600,0.9394000172615051
1645731042.477498,112900,0.9397000074386597
1645731152.9519284,113200,0.9398000240325928
1645731226.5667675,113400,0.9397000074386597
1645731410.8467748,113900,0.9398999810218811
1645731668.765994,114600,0.9397000074386597
1645731852.813113,115100,0.9391000270843506
1645731889.6280036,115200,0.939300000667572
1645732331.4800158,116400,0.9380999803543091
1645732699.4337788,117400,0.9384999871253967
1645732773.0720248,117600,0.9383999705314636
1645732809.7972755,117700,0.9376999735832214
1645733067.3294137,118400,0.9380000233650208
1645733251.2943769,118900,0.9387000203132629
1645733398.6821952,119300,0.9394000172615051
1645733435.50141,119400,0.9398999810218811
1645733877.2318041,120600,0.9402999877929688
1645734171.8641846,121400,0.9423999786376953
1645734319.1880565,121800,0.9412999749183655
1645734503.2576344,122300,0.9406999945640564
1645734576.8559825,122500,0.9409000277519226
1645734723.9978414,122900,0.9412999749183655
1645735275.7535245,124400,0.942799985408783
1645735349.3398533,124600,0.9412000179290771
1645735533.4680777,125100,0.9401000142097473
1645735570.2096484,125200,0.940500020980835
1645735643.7911785,125400,0.9419999718666077
1645735754.1054852,125700,0.9416999816894531
1645735901.3194044,126100,0.9409000277519226
1645736122.0283322,126700,0.9405999779701233
1645736269.3192575,127100,0.9401999711990356
1645736454.4341779,127600,0.9398999810218811
1645736676.7274048,128200,0.9409999847412109
1645736787.4302156,128500,0.9401000142097473
1645736972.406959,129000,0.9402999877929688
1645737085.5063071,129300,0.9402999877929688
1645737270.3783424,129800,0.9412999749183655
1645737417.849495,130200,0.9427000284194946
1645737566.0191076,130600,0.9424999952316284
1645737897.9390278,131500,0.9416000247001648
1645738155.9293222,132200,0.9412000179290771
1645738266.4873414,132500,0.9417999982833862
1645738303.3385694,132600,0.9417999982833862
1645738634.6695836,133500,0.9402999877929688
1645739003.2700677,134500,0.9420999884605408
1645739334.764625,135400,0.9416000247001648
1645739555.5801783,136000,0.9406999945640564
1645739702.850885,136400,0.9422000050544739
1645740107.5597887,137500,0.9419000148773193
1645740144.3067174,137600,0.9419000148773193
1645740291.4827015,138000,0.9406999945640564
1645740770.5077748,139300,0.9413999915122986
1645741656.0916336,141700,0.9440000057220459
1645742358.1302185,143600,0.9433000087738037
1645742431.8599737,143800,0.9417999982833862
1645742468.6673017,143900,0.9420999884605408
1645742505.7358458,144000,0.9415000081062317
1645742837.86855,144900,0.9416999816894531
1645743132.7543616,145700,0.9420999884605408
1645743169.5582144,145800,0.9424999952316284
1645743280.4564042,146100,0.9420999884605408
1645743759.5946813,147400,0.9430000185966492
1645743833.3259785,147600,0.9433000087738037
1645744241.7831092,148700,0.9437999725341797
1645744352.4201872,149000,0.9435999989509583
1645744499.7046394,149400,0.9434999823570251
1645744649.0073726,149800,0.9433000087738037
1645744797.059388,150200,0.9437999725341797
1645745054.5438428,150900,0.9430000185966492
1645745091.4260392,151000,0.9433000087738037
1645745202.056882,151300,0.942799985408783
1645745312.6783154,151600,0.9424999952316284
1645745755.6917844,152800,0.9423999786376953
1645745977.904892,153400,0.9420999884605408
1645746090.0434587,153700,0.942300021648407
1645746127.8440218,153800,0.9430999755859375
1645746498.3413515,154800,0.9424999952316284
1645746609.4910989,155100,0.9422000050544739
1645747128.0401006,156500,0.9434000253677368
1645747244.1555781,156800,0.9419999718666077
1645747432.2556624,157300,0.9419000148773193
1645747545.2272854,157600,0.9417999982833862
1645747880.7700813,158500,0.9422000050544739
1645748286.7418528,159600,0.9437000155448914
1645748473.2366204,160100,0.9427000284194946
1645748551.4124727,160300,0.942799985408783
1645749447.6704347,162700,0.9447000026702881
1645749742.9201448,163500,0.9437999725341797
1645749816.5342205,163700,0.9434999823570251
1645749926.9071288,164000,0.944599986076355
1645750147.3539698,164600,0.9438999891281128
1645750184.2255032,164700,0.9440000057220459
1645750443.619116,165400,0.9438999891281128
1645750738.166448,166200,0.944599986076355
1645750885.9414973,166600,0.9445000290870667
1645751033.3672056,167000,0.9452000260353088
1645751180.807848,167400,0.9442999958992004
1645751292.215676,167700,0.9449999928474426
1645751365.7574205,167900,0.9444000124931335
1645751586.2851205,168500,0.9435999989509583
1645751918.6679208,169400,0.9452000260353088
1645752214.0954719,170200,0.9431999921798706
1645752288.4098089,170400,0.9431999921798706
1645752399.3947937,170700,0.9433000087738037
1645752473.1164267,170900,0.9427000284194946
1645752509.908372,171000,0.9427000284194946
1645752546.6858244,171100,0.9429000020027161
1645752805.3189993,171800,0.9437999725341797
1645752952.6235268,172200,0.9431999921798706
1645752989.3498218,172300,0.9430999755859375
1645753246.6901312,173000,0.9426000118255615
1645753579.5596101,173900,0.9424999952316284
1645753726.932413,174300,0.9430000185966492
1645753800.8240423,174500,0.9433000087738037
1645754132.7785265,175400,0.9437999725341797
1645754538.9437976,176500,0.9430999755859375
1645754906.4279187,177500,0.9431999921798706
1645754980.5071306,177700,0.9434999823570251
1645755243.6584873,178400,0.944599986076355
1645755281.8629417,178500,0.9447000026702881
1645755428.598175,178900,0.9434999823570251
1645755538.5893643,179200,0.9453999996185303
1645755832.0350614,180000,0.944599986076355
1645756528.9402695,181900,0.9441999793052673
1645756676.0966523,182300,0.9447000026702881
1645756933.4824312,183000,0.9445000290870667
1645757154.22232,183600,0.9444000124931335
1645757227.880529,183800,0.9440000057220459
1645757559.4298286,184700,0.9449999928474426
1645757706.4874048,185100,0.9455999732017517
1645758037.2316024,186000,0.9451000094413757
1645758220.9221919,186500,0.9445000290870667
1645758257.6939113,186600,0.9448999762535095
1645758294.3959196,186700,0.944599986076355
1645758882.8834412,188300,0.9442999958992004
1645759066.6158223,188800,0.9434999823570251
1645759324.1569717,189500,0.9437999725341797
1645759471.8865354,189900,0.9438999891281128
1645759582.1265373,190200,0.9434000253677368
1645759801.9976726,190800,0.944599986076355
1645759838.5943782,190900,0.9444000124931335
1645759986.1946843,191300,0.9435999989509583
1645760170.0557292,191800,0.9440000057220459
1645760390.5650852,192400,0.9452000260353088
1645760427.2812057,192500,0.9445000290870667
1645760831.4192016,193600,0.9449999928474426
1645760978.2666404,194000,0.9441999793052673
1645761015.0436819,194100,0.9448000192642212
1645761162.1273024,194500,0.9444000124931335
1645761235.4577994,194700,0.9448000192642212
1645761458.6540534,195300,0.944100022315979
1645761568.5418468,195600,0.9440000057220459
1645761717.7421596,196000,0.9448000192642212
1645761754.475408,196100,0.9448000192642212
1645761827.9264162,196300,0.9441999793052673
1645761864.6795745,196400,0.944599986076355
1645761938.266996,196600,0.9440000057220459
1645762342.6194973,197700,0.944599986076355
1645762415.9325814,197900,0.944100022315979
1645762709.5350153,198700,0.9452000260353088
1645762746.2884703,198800,0.9455000162124634
1645762856.4631145,199100,0.9441999793052673
1645764146.1045156,202600,0.9442999958992004
1645764516.2468808,203600,0.9452000260353088
1645764920.0144703,204700,0.9463000297546387
1645765216.5153775,205500,0.9453999996185303
1645765658.664841,206700,0.9449999928474426
1645765769.4685328,207000,0.944599986076355
1645766101.681474,207900,0.9456999897956848
1645766470.3111012,208900,0.9440000057220459
1645766764.9576166,209700,0.9449999928474426
1645766875.2869065,210000,0.9448000192642212
1645766985.5469077,210300,0.9440000057220459
1645767206.0083144,210900,0.944599986076355
1645767389.9546304,211400,0.9441999793052673
1645767426.705624,211500,0.9449999928474426
1645767573.52625,211900,0.9448999762535095
1645767610.3236623,212000,0.9449999928474426
1645767867.8522465,212700,0.944100022315979
1645768198.4063537,213600,0.944599986076355
1645768308.4547062,213900,0.944100022315979
1645769042.7286582,215900,0.9451000094413757
1645769410.221735,216900,0.9459999799728394
1645770071.376829,218700,0.9452999830245972
1645770329.5220137,219400,0.9449999928474426
1645770586.9103732,220100,0.945900022983551
1645770882.414147,220900,0.9458000063896179
1645770956.7718284,221100,0.9463000297546387
1645771103.9885836,221500,0.9466999769210815
1645771324.5934691,222100,0.9466000199317932
1645771471.5727642,222500,0.9466999769210815
1645771875.5768685,223600,0.945900022983551
1645771985.8750741,223900,0.9460999965667725
1645772169.5787258,224400,0.946399986743927
1645772647.490744,225700,0.9453999996185303
1645773529.4919808,228100,0.9466999769210815
1645774227.5876713,230000,0.9452999830245972
1645774411.3096201,230500,0.9444000124931335
1645774448.1455345,230600,0.9440000057220459
1645774815.7560668,231600,0.9455000162124634
1645774926.1872778,231900,0.9456999897956848
1645775110.5784173,232400,0.9460999965667725
1645775405.1688292,233200,0.946399986743927
1645775515.4722135,233500,0.945900022983551
1645775773.19205,234200,0.9442999958992004
1645776141.650065,235200,0.945900022983551
1645776399.1737509,235900,0.945900022983551
1645776913.8077092,237300,0.9463000297546387
1645777501.7202096,238900,0.946399986743927
1645777648.7585223,239300,0.9476000070571899
1645777685.4940288,239400,0.9469000101089478
1645777795.7540865,239700,0.9465000033378601
1645777832.4836593,239800,0.9466000199317932
1645778935.1064827,242800,0.9455999732017517
1645779045.372869,243100,0.9460999965667725
1645779192.4340463,243500,0.9456999897956848
1645779229.1621711,243600,0.946399986743927
1645779412.8297217,244100,0.9469000101089478
1645779449.577408,244200,0.9465000033378601
1645779890.4686992,245400,0.9476000070571899
1645780184.582295,246200,0.945900022983551
1645780258.1656287,246400,0.9456999897956848
1645780294.992735,246500,0.9455999732017517
1645781031.7436533,248500,0.9448999762535095
1645781326.4652345,249300,0.9458000063896179
1645781510.5583584,249800,0.9453999996185303
1645781584.2267532,250000,0.9456999897956848
1645781694.6725361,250300,0.9459999799728394
1645781768.3100579,250500,0.945900022983551
1645781805.2523773,250600,0.9463000297546387
1645782210.4211943,251700,0.9452999830245972
1645782247.248091,251800,0.9452999830245972
1645782284.152621,251900,0.9456999897956848
1645782357.7669225,252100,0.9459999799728394
1645782431.4586022,252300,0.9456999897956848
1645782615.4944968,252800,0.9453999996185303
1645782689.1321952,253000,0.945900022983551
1645782985.5071645,253800,0.9458000063896179
1645783979.8449667,256500,0.9467999935150146
1645784016.6487815,256600,0.9465000033378601
1645784421.885003,257700,0.9460999965667725
1645784459.105127,257800,0.9455000162124634
1645784715.8012705,258500,0.9459999799728394
1645784825.8220441,258800,0.9459999799728394
1645784862.4951155,258900,0.9467999935150146
1645784972.5694516,259200,0.9470000267028809
1645785229.2891755,259900,0.9474999904632568
1645785486.154758,260600,0.9470000267028809
1645785962.897856,261900,0.9455999732017517
1645786256.6449776,262700,0.9453999996185303
1645786293.3127058,262800,0.9458000063896179
1645786550.0943968,263500,0.9460999965667725
1645786660.0744472,263800,0.9458000063896179
1645786696.7585173,263900,0.9455999732017517
1645786733.473221,264000,0.9455000162124634
1645786843.5696843,264300,0.9452000260353088
1645787540.1898868,266200,0.9470999836921692
1645787833.931178,267000,0.9473999738693237
1645787870.560853,267100,0.9466999769210815
1645787980.5264866,267400,0.9465000033378601
1645788237.4126885,268100,0.9460999965667725
1645788347.4817805,268400,0.9459999799728394
1645788420.8203006,268600,0.9465000033378601
1645788530.8413572,268900,0.9470000267028809
1645788677.504582,269300,0.9467999935150146
1645789007.9193273,270200,0.947700023651123
1645789227.9449117,270800,0.9469000101089478
1645789411.374629,271300,0.9455000162124634
1645789557.9505744,271700,0.9459999799728394
1645789631.2374246,271900,0.9465000033378601
1645789998.0237916,272900,0.9477999806404114
1645790034.6953545,273000,0.947700023651123
1645790181.43467,273400,0.9473000168800354
1645790364.760863,273900,0.9459999799728394
1645790401.4956086,274000,0.9467999935150146
1645790438.1690588,274100,0.9469000101089478
1645790548.2838438,274400,0.9463000297546387
1645790878.58889,275300,0.9463000297546387
1645790915.2570708,275400,0.9466999769210815
1645790951.9524114,275500,0.9460999965667725
1645791135.5159616,276000,0.944599986076355
1645791320.345408,276500,0.9442999958992004
1645791430.7074022,276800,0.9449999928474426
1645791543.4271357,277100,0.9455000162124634
1645791617.1432397,277300,0.9462000131607056
1645791691.2621865,277500,0.9470999836921692
1645791801.8599901,277800,0.9452000260353088
1645792059.281481,278500,0.9458000063896179
1645792500.610391,279700,0.946399986743927
1645792574.3240259,279900,0.9463000297546387
1645793052.810993,281200,0.9455000162124634
1645793089.5779054,281300,0.9453999996185303
1645793494.2534795,282400,0.945900022983551
1645793863.7918556,283400,0.9458000063896179
1645794010.7266688,283800,0.9458000063896179
1645794231.1254647,284400,0.9455000162124634
1645794488.2122931,285100,0.9451000094413757
1645794524.9564087,285200,0.9449999928474426
1645794708.2877781,285700,0.944599986076355
1645794854.9895468,286100,0.945900022983551
1645794891.7150686,286200,0.9459999799728394
1645795589.2795892,288100,0.9455000162124634
1645795625.98946,288200,0.9456999897956848
1645795956.5790427,289100,0.9455999732017517
1645796030.0458767,289300,0.9448999762535095
1645796103.4703007,289500,0.9448000192642212
1645796397.240769,290300,0.9451000094413757
1645796690.8319857,291100,0.9448999762535095
1645796837.611121,291500,0.9452999830245972
1645796947.614018,291800,0.9453999996185303
1645797020.9756978,292000,0.9455000162124634
1645797057.6366959,292100,0.9453999996185303
1645797167.800542,292400,0.9459999799728394
1645797388.1082654,293000,0.9455000162124634
1645797534.9062514,293400,0.9449999928474426
1645797571.5392761,293500,0.9447000026702881
1645798085.3817167,294900,0.9462000131607056
1645798195.3752813,295200,0.9456999897956848
1645798305.3007414,295500,0.9453999996185303
1645798561.5169384,296200,0.9465000033378601
1645798671.3497586,296500,0.9453999996185303
1645798744.606732,296700,0.9445000290870667
1645798964.0467885,297300,0.9456999897956848
1645799146.8717072,297800,0.9449999928474426
1645799366.3597734,298400,0.9460999965667725
1645799439.5565374,298600,0.9456999897956848
1645799698.0343227,299300,0.9463000297546387
1645799808.974293,299600,0.9460999965667725
1645799918.6731496,299900,0.9466000199317932
1645800028.3224406,300200,0.9473000168800354
1645800320.7199907,301000,0.9447000026702881
1645800649.6957204,301900,0.9462000131607056
1645801015.1979892,302900,0.9459999799728394
1645801197.9171743,303400,0.9449999928474426
1645801672.8649595,304700,0.9460999965667725
1645801746.0059354,304900,0.9460999965667725
1645802367.049296,306600,0.946399986743927
1645802476.6666636,306900,0.9465000033378601
1645802659.1470637,307400,0.9466000199317932
1645802987.7047708,308300,0.946399986743927
1645803024.1555476,308400,0.945900022983551
1645803244.6708515,309000,0.9469000101089478
1645803466.237994,309600,0.9474999904632568
1645803722.827906,310300,0.9476000070571899
1645803759.4377024,310400,0.9473000168800354
1645803795.9445083,310500,0.9467999935150146
1645803869.0889807,310700,0.9477999806404114
1645804015.5696769,311100,0.9466999769210815
1645804161.9783514,311500,0.9449999928474426
1645804308.4376624,311900,0.9453999996185303
1645804345.085504,312000,0.9455999732017517
1645804381.7371457,312100,0.9452000260353088
1645804564.881492,312600,0.9460999965667725
1645804638.0467343,312800,0.9466000199317932
1645805004.3246949,313800,0.9458000063896179
1645805260.6952438,314500,0.9456999897956848
1645806288.1591318,317300,0.9466999769210815
1645806470.824028,317800,0.9447000026702881
1645806799.9761627,318700,0.9448000192642212
1645806909.6225977,319000,0.9447000026702881
1645806982.7071517,319200,0.9445000290870667
1645807238.67488,319900,0.9455000162124634
1645807385.3260212,320300,0.9442999958992004
1645807421.8035989,320400,0.9441999793052673
1645807714.3825471,321200,0.9430999755859375
1645807860.5283177,321600,0.9434000253677368
1645807897.1792035,321700,0.9434000253677368
1645808006.8147542,322000,0.9435999989509583
1645808079.9497483,322200,0.944599986076355
1645808336.0048685,322900,0.9448000192642212
1645808628.7347505,323700,0.9445000290870667
1645808775.0995514,324100,0.9451000094413757
1645808848.2021813,324300,0.9455999732017517
1645809067.8579245,324900,0.9449999928474426
1645809653.780234,326500,0.9456999897956848
1645809763.6266801,326800,0.9448000192642212
1645810202.977689,328000,0.9444000124931335
1645810716.0671887,329400,0.9440000057220459
1645810862.51501,329800,0.9452999830245972
1645811155.4727485,330600,0.9459999799728394
1645812403.8222516,334000,0.9465000033378601
1645812587.8191597,334500,0.9470000267028809
1645812997.387467,335600,0.9455000162124634
1645813332.4837801,336500,0.9448000192642212
1645813518.6878967,337000,0.9444000124931335
1645813593.074641,337200,0.944599986076355
1645813667.5398455,337400,0.9458000063896179
1645813779.3574424,337700,0.9456999897956848
1645813853.8783202,337900,0.9459999799728394
1645814040.1576955,338400,0.9456999897956848
1645814077.400256,338500,0.9460999965667725
1645814375.3744502,339300,0.9452999830245972
1645814412.6808963,339400,0.945900022983551
1645814524.3044024,339700,0.9452999830245972
1645814785.1945298,340400,0.9455999732017517
1645814934.2714412,340800,0.9456999897956848
1645814971.506886,340900,0.945900022983551
1645815306.9315639,341800,0.9448000192642212
1645815455.9424286,342200,0.9452999830245972
1645815604.9762223,342600,0.9448999762535095
1645815903.075606,343400,0.9444000124931335
1645816089.3579264,343900,0.9444000124931335
1645816642.6908138,345400,0.9460999965667725
1645816679.4562533,345500,0.9456999897956848
1645816826.5221224,345900,0.945900022983551
1645816900.119515,346100,0.9452999830245972
1645817157.7365158,346800,0.9467999935150146
1645817305.1324518,347200,0.9473999738693237
1645817636.3947868,348100,0.945900022983551
1645817673.1705503,348200,0.9459999799728394
1645817710.0025308,348300,0.9466000199317932
1645817746.7750294,348400,0.9470000267028809
1645817783.5341322,348500,0.9470999836921692
1645818004.393441,349100,0.9470000267028809
1645818078.1326327,349300,0.9469000101089478
1645818188.5381687,349600,0.9469000101089478
1645818298.88652,349900,0.9466999769210815
1645818335.6947494,350000,0.9466999769210815
1645818446.1830213,350300,0.9462000131607056
1645818850.9943957,351400,0.9447000026702881
1645819071.8060646,352000,0.9448999762535095
1645819292.55328,352600,0.9448000192642212
1645819623.4549797,353500,0.9455999732017517
1645819660.3376696,353600,0.9458000063896179
1645819844.352466,354100,0.9455000162124634
1645819954.7917836,354400,0.945900022983551
1645820175.654673,355000,0.9469000101089478
1645820322.9781163,355400,0.9466999769210815
1645820470.1335838,355800,0.9476000070571899
1645820764.6081429,356600,0.9460999965667725
1645820875.1472654,356900,0.945900022983551
1645821095.928283,357500,0.945900022983551
1645821132.867196,357600,0.9463000297546387
1645821427.1507423,358400,0.9469000101089478
1645821537.7582195,358700,0.9469000101089478
1645821574.5992942,358800,0.9469000101089478
1645822016.7341197,360000,0.9467999935150146
1645822495.4599302,361300,0.9470999836921692
1645822532.240006,361400,0.9462000131607056
1645822569.0269432,361500,0.946399986743927
1645822605.8365026,361600,0.9463000297546387
1645823121.4126678,363000,0.9467999935150146
1645824004.8733385,365400,0.9472000002861023
1645824115.27179,365700,0.9460999965667725
1645824188.8688507,365900,0.9459999799728394
1645824262.483086,366100,0.9458000063896179
1645824372.9415472,366400,0.9456999897956848
1645824520.1043742,366800,0.9456999897956848
1645824630.4686065,367100,0.9452000260353088
1645824667.2637799,367200,0.9447000026702881
1645825330.3994389,369000,0.9455000162124634
1645825698.810665,370000,0.9455000162124634
1645825956.660303,370700,0.9459999799728394
1645826103.9613898,371100,0.9465000033378601
1645826140.81701,371200,0.9462000131607056
1645826324.8781993,371700,0.9463000297546387
1645826361.7150452,371800,0.9466999769210815
1645826472.2447317,372100,0.945900022983551
1645826877.1783743,373200,0.9459999799728394
1645826913.941798,373300,0.945900022983551
1645827355.6902554,374500,0.9473000168800354
1645827392.4878247,374600,0.9466000199317932
1645827466.145756,374800,0.9459999799728394
1645827502.9247134,374900,0.946399986743927
1645827613.4378514,375200,0.9466000199317932
1645827650.2034237,375300,0.9465000033378601
1645827686.9852574,375400,0.9462000131607056
1645827944.524693,376100,0.9455000162124634
1645828018.100237,376300,0.9448999762535095
1645828091.7056243,376500,0.9452999830245972
1645828644.0670185,378000,0.9466000199317932
1645828680.8819566,378100,0.9466999769210815
1645828717.7180197,378200,0.9462000131607056
1645828754.6097007,378300,0.9465000033378601
1645828901.8696618,378700,0.9465000033378601
1645829012.3165965,379000,0.9470000267028809
1645829564.7508085,380500,0.9466000199317932
1645829638.4057958,380700,0.946399986743927
1645829859.432934,381300,0.9470999836921692
1645829933.0220215,381500,0.9467999935150146
1645830080.3420172,381900,0.9473999738693237
1645830227.7210984,382300,0.947700023651123
1645830264.5877454,382400,0.9478999972343445
1645830817.0237596,383900,0.9463000297546387
1645831148.372042,384800,0.9473999738693237
1645831222.036446,385000,0.9477999806404114
1645831295.594694,385200,0.9484999775886536
1645831406.126854,385500,0.948199987411499
1645831479.8410401,385700,0.9484999775886536
1645831590.2692218,386000,0.9474999904632568
1645831921.4800286,386900,0.9480000138282776
1645832031.9544713,387200,0.9473999738693237
1645832142.5034328,387500,0.9473000168800354
1645833136.5634155,390200,0.9473000168800354
1645833357.3219748,390800,0.946399986743927
1645833467.6791308,391100,0.9467999935150146
1645833614.8311825,391500,0.9469000101089478
1645833835.5754874,392100,0.9466000199317932
1645833946.050646,392400,0.9463000297546387
1645834019.593078,392600,0.9466999769210815
1645834203.7792213,393100,0.9466000199317932
1645834277.3495457,393300,0.9467999935150146
1645834387.6347191,393600,0.9466999769210815
1645835013.1448443,395300,0.9465000033378601
1645835160.3911452,395700,0.9469000101089478
1645835454.9893906,396500,0.9473999738693237
1645835491.8138,396600,0.9473000168800354
1645835822.951492,397500,0.9473999738693237
1645836043.696976,398100,0.9466999769210815
1645836080.5129163,398200,0.9459999799728394
1645836117.3475559,398300,0.9465000033378601
1645836227.8027217,398600,0.945900022983551
1645836448.6991456,399200,0.9466000199317932
1645836632.7210238,399700,0.9467999935150146
1645836743.1862178,400000,0.9476000070571899
1645837039.4104912,400800,0.9476000070571899
1645837186.6257744,401200,0.9470999836921692
1645837260.2569141,401400,0.9467999935150146
1645837591.3809946,402300,0.9456999897956848
1645837775.3633103,402800,0.9455999732017517
1645837996.8508997,403400,0.9455999732017517
1645838217.7321646,404000,0.9455000162124634
1645838475.3981342,404700,0.9470000267028809
1645839138.2944665,406500,0.9459999799728394
1645839175.1219747,406600,0.946399986743927
1645839432.7494278,407300,0.947700023651123
1645839727.3718894,408100,0.9470999836921692
1645839764.3194225,408200,0.9467999935150146
1645839837.9304173,408400,0.947700023651123
1645839985.368375,408800,0.9469000101089478
1645840132.8387573,409200,0.9452000260353088
1645840759.2447164,410900,0.9455999732017517
1645840980.2962236,411500,0.9465000033378601
1645841201.4206784,412100,0.9465000033378601
1645841311.9789762,412400,0.946399986743927
1645841533.1211064,413000,0.9465000033378601
1645841975.0984638,414200,0.9466000199317932
1645842122.359531,414600,0.9466000199317932
1645842379.9686236,415300,0.946399986743927
1645842490.3394027,415600,0.9465000033378601
1645842895.3088107,416700,0.9453999996185303
1645843263.3800735,417700,0.9449999928474426
1645843300.445534,417800,0.9448999762535095
1645843411.7024124,418100,0.9448999762535095
1645843819.3504255,419200,0.9456999897956848
1645844375.0437417,420700,0.9458000063896179
1645844412.1574085,420800,0.9458000063896179
1645844708.387919,421600,0.9465000033378601
1645844893.747037,422100,0.9472000002861023
1645845115.7668748,422700,0.9470000267028809
1645845189.9662933,422900,0.9469000101089478
1645845227.168603,423000,0.9466999769210815
1645845448.7683005,423600,0.9466999769210815
1645845817.013805,424600,0.9466999769210815
1645845927.594482,424900,0.9458000063896179
1645846001.2729814,425100,0.9466000199317932
1645846038.2067993,425200,0.9469000101089478
1645846075.0368106,425300,0.9466000199317932
1645846222.480118,425700,0.9460999965667725
1645846590.90632,426700,0.9460999965667725
1645846627.77525,426800,0.9456999897956848
1645846701.6197593,427000,0.9453999996185303
1645847070.2550976,428000,0.9462000131607056
1645847107.0862334,428100,0.9470999836921692
1645847737.5806715,429800,0.947700023651123
1645847995.194837,430500,0.946399986743927
1645848142.20879,430900,0.9463000297546387
1645848472.950821,431800,0.9459999799728394
1645848656.8628237,432300,0.9453999996185303
1645848840.758875,432800,0.9463000297546387
1645849061.2666903,433400,0.9452000260353088
1645849392.310515,434300,0.9472000002861023
1645849539.5732267,434700,0.9469000101089478
1645849686.785802,435100,0.9480000138282776
1645850017.6711743,436000,0.9452000260353088
1645850201.4393182,436500,0.9467999935150146
1645850422.2590663,437100,0.9462000131607056
1645850606.2861905,437600,0.9462000131607056
1645850716.9038072,437900,0.9463000297546387
1645850753.694597,438000,0.9463000297546387
1645851011.1070516,438700,0.9473999738693237
1645851305.0049124,439500,0.9485999941825867
1645851600.8625898,440300,0.9473000168800354
1645851747.8552523,440700,0.9467999935150146
1645851857.9785078,441000,0.9476000070571899
1645851968.1960635,441300,0.9478999972343445
1645852004.9202752,441400,0.9480000138282776
1645852298.7445488,442200,0.9484000205993652
1645852372.2269926,442400,0.948199987411499
1645852776.2053792,443500,0.9466000199317932
1645853069.950996,444300,0.9469000101089478
1645853290.4730382,444900,0.9480999708175659
1645853474.018236,445400,0.9488000273704529
1645853621.0040956,445800,0.947700023651123
1645853914.8606868,446600,0.9466999769210815
1645854759.663751,448900,0.9484000205993652
1645854980.042982,449500,0.9469000101089478
1645855127.0307264,449900,0.9460999965667725
1645855678.276487,451400,0.948199987411499
1645855898.5080252,452000,0.9483000040054321
1645856008.4800935,452300,0.9485999941825867
1645856081.760701,452500,0.9484999775886536
1645856338.583671,453200,0.9480999708175659
1645856448.5126889,453500,0.947700023651123
1645856595.1190484,453900,0.9472000002861023
1645856741.7231731,454300,0.9473000168800354
1645856778.3659997,454400,0.9473000168800354
1645856814.9924746,454500,0.9470000267028809
1645856888.2736197,454700,0.947700023651123
1645857108.2261562,455300,0.9487000107765198
1645857364.7724352,456000,0.9480999708175659
1645857438.0411932,456200,0.9474999904632568
1645857511.3533642,456400,0.9467999935150146
1645857657.9305174,456800,0.9466999769210815
1645857767.8631585,457100,0.9472000002861023
1645857804.5142012,457200,0.9467999935150146
1645857877.8519356,457400,0.9477999806404114
1645858171.1799207,458200,0.9480999708175659
1645858464.6056144,459000,0.9478999972343445
1645858537.8996632,459200,0.9485999941825867
1645859051.5841672,460600,0.9469000101089478
1645859161.5512693,460900,0.9477999806404114
1645859271.5451334,461200,0.9470999836921692
1645859785.6646798,462600,0.945900022983551
1645859895.8173754,462900,0.9465000033378601
1645860447.3492918,464400,0.9484999775886536
1645860631.119822,464900,0.9466999769210815
1645860667.864904,465000,0.9463000297546387
1645860814.8212793,465400,0.9466000199317932
1645860961.737245,465800,0.9451000094413757
1645860998.4535577,465900,0.9453999996185303
1645861035.1944888,466000,0.9455000162124634
1645861108.7616203,466200,0.9460999965667725
1645861292.6032307,466700,0.945900022983551
1645861329.36823,466800,0.946399986743927
1645861366.1511197,466900,0.9466000199317932
1645861697.0674112,467800,0.9476000070571899
1645861991.007322,468600,0.9467999935150146
1645862137.987115,469000,0.9466000199317932
1645862211.4163697,469200,0.9466000199317932
1645862432.0384088,469800,0.946399986743927
1645862726.2836883,470600,0.9460999965667725
1645862763.0237687,470700,0.9469000101089478
1645862983.568838,471300,0.9473999738693237
1645863093.5645142,471600,0.9476000070571899
1645863386.7788925,472400,0.9456999897956848
1645863606.6960354,473000,0.9460999965667725
1645863716.6593902,473300,0.9470999836921692
1645863753.3253384,473400,0.9466999769210815
1645863863.404767,473700,0.9469000101089478
1645863973.4174592,474000,0.9462000131607056
1645864083.3587396,474300,0.9472000002861023
1645864524.1084485,475500,0.9460999965667725
1645864671.4810526,475900,0.9473999738693237
1645864929.4333427,476600,0.9470999836921692
1645865150.3579183,477200,0.9466999769210815
1645865297.6719003,477600,0.9473000168800354
1645865334.4574351,477700,0.9474999904632568
1645865444.9341025,478000,0.9467999935150146
1645865481.778962,478100,0.9465000033378601
1645865739.6082065,478800,0.9453999996185303
1645865813.3514075,479000,0.9453999996185303
1645865887.0657513,479200,0.9459999799728394
1645866108.143938,479800,0.9459999799728394
1645866329.153704,480400,0.9460999965667725
1645866439.571202,480700,0.9462000131607056
1645866550.1071286,481000,0.9455000162124634
1645866623.8605082,481200,0.9455000162124634
1645866697.4893756,481400,0.945900022983551
1645867286.6898756,483000,0.9470999836921692
1645867360.28597,483200,0.9470999836921692
1645867433.93696,483400,0.9462000131607056
1645867470.7569413,483500,0.9473999738693237
1645867507.5263398,483600,0.9473999738693237
1645867765.1676533,484300,0.947700023651123
1645867801.9805834,484400,0.9480999708175659
1645868465.0943758,486200,0.9466999769210815
1645868575.5622964,486500,0.9466000199317932
1645869201.5085227,488200,0.9478999972343445
1645869682.3285522,489500,0.9474999904632568
1645870161.3167365,490800,0.9469000101089478
1645870234.9621396,491000,0.9470000267028809
1645870382.4147637,491400,0.9472000002861023
1645870787.7011845,492500,0.9458000063896179
1645870935.1062915,492900,0.9469000101089478
1645871082.4853005,493300,0.9477999806404114
1645871340.3080559,494000,0.9460999965667725
1645871487.5225623,494400,0.9460999965667725
1645871671.7561429,494900,0.9470000267028809
1645872740.2315967,497800,0.9455999732017517
1645872813.9128187,498000,0.9463000297546387
1645873182.2126317,499000,0.9470000267028809
1645873219.037224,499100,0.9473999738693237
1645874066.4583797,501400,0.9472000002861023
1645874324.2184484,502100,0.9474999904632568
1645874397.9163325,502300,0.9474999904632568
1645874471.6886723,502500,0.946399986743927
1645875282.4107988,504700,0.9488000273704529
1645875724.3749528,505900,0.9476000070571899
1645875798.1190856,506100,0.9480000138282776
1645875871.8549924,506300,0.948199987411499
1645875982.3995478,506600,0.946399986743927
1645876351.0662053,507600,0.9473000168800354
1645876461.6333766,507900,0.9474999904632568
1645876498.4930103,508000,0.9480999708175659
1645876719.6120837,508600,0.9483000040054321
1645876793.3304942,508800,0.9483000040054321
1645876867.064702,509000,0.9487000107765198
1645877051.3116922,509500,0.9478999972343445
1645877272.397924,510100,0.9480000138282776
1645877346.08998,510300,0.9484999775886536
1645878043.7312589,512200,0.9483000040054321
1645878410.917753,513200,0.9491999745368958
1645878558.0328257,513600,0.9484000205993652
1645878704.8661783,514000,0.9488999843597412
1645878962.1071894,514700,0.9496999979019165
1645879109.1364992,515100,0.9483000040054321
1645879145.930864,515200,0.9484999775886536
1645879219.4370568,515400,0.9487000107765198
1645879256.1858358,515500,0.9483000040054321
1645879697.2960286,516700,0.9474999904632568
1645880027.9926116,517600,0.9466999769210815
1645880434.2796063,518700,0.9470999836921692
1645880801.6875987,519700,0.9470000267028809
1645880838.4210646,519800,0.9470000267028809
1645880911.968003,520000,0.9472000002861023
1645881096.1439047,520500,0.9465000033378601
1645881169.8706894,520700,0.9469000101089478
1645881354.1613169,521200,0.9478999972343445
1645881575.3002214,521800,0.9474999904632568
1645881833.3268893,522500,0.9467999935150146
1645881980.719441,522900,0.9466000199317932
1645882313.0716696,523800,0.9469000101089478
1645882865.9141476,525300,0.9473999738693237
1645882902.771039,525400,0.947700023651123
1645883050.2226298,525800,0.9470999836921692
1645883197.631286,526200,0.9472000002861023
1645883308.159914,526500,0.9470999836921692
1645883750.8234239,527700,0.9469000101089478
1645884082.9901896,528600,0.9476000070571899
1645884267.4490674,529100,0.9474999904632568
1645884341.3059852,529300,0.9476000070571899
1645884414.9951234,529500,0.9474999904632568
1645884488.7730222,529700,0.9473999738693237
1645884746.9082959,530400,0.9472000002861023
1645885263.2501051,531800,0.9470999836921692
1645885300.1438544,531900,0.9470999836921692
1645885410.8171525,532200,0.9466999769210815
1645885484.627548,532400,0.9474999904632568
1645885632.1986017,532800,0.947700023651123
1645885669.1135156,532900,0.9473000168800354
1645885853.664579,533400,0.9470999836921692
1645885927.4287121,533600,0.9473999738693237
1645886001.1378434,533800,0.9473999738693237
1645886185.4307761,534300,0.9483000040054321
1645886886.1452842,536200,0.9477999806404114
1645887107.320605,536800,0.9473999738693237
1645887181.024433,537000,0.9473999738693237
1645887291.622756,537300,0.9476000070571899
1645887623.6284254,538200,0.9478999972343445
1645888029.4525194,539300,0.9491999745368958
1645888103.1840935,539500,0.9487000107765198
1645888362.8856373,540200,0.9491999745368958
1645888399.7192466,540300,0.9487000107765198
1645888547.0859902,540700,0.9480000138282776
1645888915.4285347,541700,0.9470000267028809
1645888989.106115,541900,0.9484000205993652
1645889174.1811278,542400,0.9487000107765198
1645889321.2291968,542800,0.9483000040054321
1645889578.9161205,543500,0.949400007724762
1645889947.4758456,544500,0.9484999775886536
1645890021.0389283,544700,0.9495000243186951
1645890057.880789,544800,0.9488999843597412
1645890205.1555188,545200,0.948199987411499
1645890278.8447263,545400,0.9480000138282776
1645890352.5481136,545600,0.9480999708175659
1645890389.427547,545700,0.9478999972343445
1645890463.1622012,545900,0.9487000107765198
1645890720.928914,546600,0.9488000273704529
1645890868.0732906,547000,0.9480000138282776
1645891828.1861074,549600,0.948199987411499
1645891904.4647849,549800,0.9483000040054321
1645892125.7613244,550400,0.9480999708175659
1645892236.4726424,550700,0.9487000107765198
1645892273.346648,550800,0.9480000138282776
1645892310.196093,550900,0.9484999775886536
1645892347.1795788,551000,0.9485999941825867
1645892605.507044,551700,0.9492999911308289
1645892753.0648797,552100,0.947700023651123
1645892826.8672519,552300,0.9477999806404114
1645892937.6107254,552600,0.9490000009536743
1645893639.0173638,554500,0.9470999836921692
1645893903.9964085,555200,0.9469000101089478
1645893977.933473,555400,0.9467999935150146
1645894088.53609,555700,0.9467999935150146
1645894423.2699137,556600,0.9467999935150146


==> csv/run-pro_test_original_tensorboard_fix-tag-eval_top-1-acc.csv <==
Wall time,Step,Value
1645196314.5832815,400,0.11320000141859055
1645196704.1628907,1400,0.18459999561309814
1645196744.0487514,1500,0.18539999425411224
1645196860.565267,1800,0.1876000016927719
1645196898.6767342,1900,0.19140000641345978
1645197015.9269187,2200,0.18459999561309814
1645197170.4986157,2600,0.18389999866485596
1645197209.218647,2700,0.1843000054359436
1645197716.826281,4000,0.21870000660419464
1645197988.1762595,4700,0.20999999344348907
1645198026.2914484,4800,0.2084999978542328
1645198065.6680763,4900,0.20579999685287476
1645198260.2334588,5400,0.20029999315738678
1645198571.4762576,6200,0.19589999318122864
1645198610.8363905,6300,0.1949000060558319
1645198726.4190707,6600,0.19380000233650208
1645198764.9435449,6700,0.19050000607967377
1645198881.9457982,7000,0.1932000070810318
1645198920.721617,7100,0.19609999656677246
1645199153.6748047,7700,0.193900004029274
1645199347.613654,8200,0.20479999482631683
1645199619.623543,8900,0.21960000693798065
1645200009.1285524,9900,0.24879999458789825
1645200164.3405561,10300,0.26489999890327454
1645200281.5436027,10600,0.2888000011444092
1645200320.1196547,10700,0.2930999994277954
1645200865.9750483,12100,0.3472999930381775
1645201021.6230285,12500,0.3521000146865845
1645201061.018944,12600,0.3531000018119812
1645201138.037765,12800,0.3504999876022339
1645201215.037541,13000,0.349700003862381
1645201447.2201996,13600,0.35190001130104065
1645201757.3053052,14400,0.3580000102519989
1645201836.519136,14600,0.36000001430511475
1645201875.2633348,14700,0.359499990940094
1645201991.3236084,15000,0.365200012922287
1645202266.6400294,15700,0.36550000309944153
1645202384.5488968,16000,0.3684000074863434
1645202463.370193,16200,0.3718999922275543
1645202541.4408436,16400,0.37389999628067017
1645202815.3820202,17100,0.3894999921321869
1645202854.5318549,17200,0.391400009393692
1645203049.7045949,17700,0.397599995136261
1645203322.1693673,18400,0.40389999747276306
1645203360.702492,18500,0.4043999910354614
1645203399.2818463,18600,0.40310001373291016
1645203593.4288561,19100,0.40869998931884766
1645203632.828308,19200,0.41100001335144043
1645203905.3033254,19900,0.460999995470047
1645204022.1195023,20200,0.4702000021934509
1645204059.906609,20300,0.4715999960899353
1645204138.6657655,20500,0.47380000352859497
1645204371.4436166,21100,0.4765999913215637
1645204449.9688993,21300,0.47699999809265137
1645204527.6322987,21500,0.4771000146865845
1645204723.0449035,22000,0.48100000619888306
1645204877.6020806,22400,0.47780001163482666
1645205071.8456693,22900,0.48089998960494995
1645205653.3348193,24400,0.4968000054359436
1645205692.018245,24500,0.4968000054359436
1645206195.7415388,25800,0.4950999915599823
1645206234.4550252,25900,0.4941999912261963
1645206273.6060066,26000,0.4948999881744385
1645206702.524447,27100,0.49900001287460327
1645206818.9457865,27400,0.49889999628067017
1645206975.5213006,27800,0.5037000179290771
1645207131.287244,28200,0.5045999884605408
1645207246.7623765,28500,0.5044999718666077
1645207363.584576,28800,0.5037999749183655
1645207441.534032,29000,0.5023999810218811
1645207635.4208252,29500,0.5016000270843506
1645207713.317759,29700,0.5008000135421753
1645207752.1177971,29800,0.49970000982284546
1645208138.9807994,30800,0.5006999969482422
1645208294.2273414,31200,0.5027999877929688
1645208449.8649185,31600,0.4997999966144562
1645208527.0739799,31800,0.4984000027179718
1645208565.9536304,31900,0.49900001287460327
1645208683.0366814,32200,0.49939998984336853
1645209265.689175,33700,0.4991999864578247
1645209304.6777906,33800,0.5001999735832214
1645209577.1846309,34500,0.49900001287460327
1645209615.9493606,34600,0.499099999666214
1645209849.093309,35200,0.5023999810218811
1645209926.1671906,35400,0.5029000043869019
1645210081.947885,35800,0.5012000203132629
1645210315.6209693,36400,0.5019000172615051
1645210354.7105205,36500,0.5009999871253967
1645210393.3236904,36600,0.5012000203132629
1645210431.2823944,36700,0.5015000104904175
1645210858.460193,37800,0.5112000107765198
1645211170.3965693,38600,0.515500009059906
1645211325.2501624,39000,0.5156999826431274
1645211404.1849701,39200,0.5180000066757202
1645211598.0370698,39700,0.516700029373169
1645211792.688155,40200,0.5194000005722046
1645211870.869997,40400,0.5171999931335449
1645212297.4322708,41500,0.5177000164985657
1645212530.5224311,42100,0.5196999907493591
1645212568.3937068,42200,0.5203999876976013
1645212724.0864172,42600,0.5248000025749207
1645213112.4676957,43600,0.5184999704360962
1645213151.4451663,43700,0.5182999968528748
1645213228.832916,43900,0.517799973487854
1645213384.3298528,44300,0.519599974155426
1645213422.92742,44400,0.5205000042915344
1645213500.3548653,44600,0.521399974822998
1645213656.0920312,45000,0.5232999920845032
1645213733.5512946,45200,0.5266000032424927
1645213889.4449806,45600,0.5267999768257141
1645214083.3949053,46100,0.5289000272750854
1645214238.3923867,46500,0.5299999713897705
1645214355.6973436,46800,0.5307000279426575
1645214434.036157,47000,0.5310999751091003
1645214590.1371424,47400,0.5291000008583069
1645214629.0710347,47500,0.5281999707221985
1645214823.2653785,48000,0.5281000137329102
1645214862.3745923,48100,0.527899980545044
1645215095.4268544,48700,0.5257999897003174
1645215172.8013706,48900,0.5266000032424927
1645215366.835384,49400,0.524399995803833
1645215989.4507442,51000,0.5292999744415283
1645216028.6990159,51100,0.5303000211715698
1645216068.0646834,51200,0.5310999751091003
1645216106.9095142,51300,0.5302000045776367
1645216145.6509068,51400,0.5303000211715698
1645216262.0705633,51700,0.5300999879837036
1645216300.9794064,51800,0.5299000144004822
1645216340.3340302,51900,0.5296000242233276
1645216887.0760438,53300,0.5318999886512756
1645216926.5843556,53400,0.5320000052452087
1645217004.5473723,53600,0.5320000052452087
1645217043.4481764,53700,0.5328999757766724
1645217082.1343973,53800,0.5322999954223633
1645217160.284058,54000,0.5336999893188477
1645217317.723773,54400,0.5342000126838684
1645217395.746554,54600,0.5328999757766724
1645217552.3072321,55000,0.5329999923706055
1645217630.389498,55200,0.5339000225067139
1645217787.4746654,55600,0.5325000286102295
1645218023.2073371,56200,0.5333999991416931
1645218101.2911701,56400,0.5339000225067139
1645218259.1945481,56800,0.5349000096321106
1645218455.0562227,57300,0.536300003528595
1645218884.302601,58400,0.5475999712944031
1645218922.8704832,58500,0.5454999804496765
1645219038.8507152,58800,0.5421000123023987
1645219116.1985917,59000,0.5425999760627747
1645219154.4566758,59100,0.5418000221252441
1645219270.6921537,59400,0.541700005531311
1645219348.819416,59600,0.5424000024795532
1645219620.2894292,60300,0.5834000110626221
1645219813.151977,60800,0.6197999715805054
1645220007.8286476,61300,0.6299999952316284
1645220046.2555757,61400,0.630299985408783
1645220357.3152335,62200,0.6345000267028809
1645220396.75507,62300,0.6344000101089478
1645220512.8843703,62600,0.6359000205993652
1645220589.8149405,62800,0.6362000107765198
1645220628.9564226,62900,0.6353999972343445
1645220784.9479136,63300,0.6347000002861023
1645220940.3473475,63700,0.6327000260353088
1645221172.8449287,64300,0.6319000124931335
1645221211.8251653,64400,0.6328999996185303
1645221405.3838086,64900,0.6317999958992004
1645221483.725136,65100,0.6330000162124634
1645221638.4866486,65500,0.6337000131607056
1645221755.0517602,65800,0.632099986076355
1645221832.9199615,66000,0.6310999989509583
1645222103.7729633,66700,0.6338000297546387
1645222218.9481006,67000,0.6345000267028809
1645222413.6634915,67500,0.6359000205993652
1645222452.1692092,67600,0.636900007724762
1645222607.7056804,68000,0.6370999813079834
1645222763.2917368,68400,0.6344000101089478
1645223073.7792528,69200,0.6327000260353088
1645223151.4984274,69400,0.6323000192642212
1645223772.3747177,71000,0.6326000094413757
1645223967.1639311,71500,0.6301000118255615
1645224200.6124556,72100,0.6312999725341797
1645224278.0744615,72300,0.6305999755859375
1645224355.1245985,72500,0.630299985408783
1645224394.084643,72600,0.630299985408783
1645224471.950652,72800,0.6290000081062317
1645224510.422948,72900,0.6281999945640564
1645224588.3820114,73100,0.6292999982833862
1645224627.1535811,73200,0.6305000185966492
1645224666.0521822,73300,0.6302000284194946
1645224860.3944607,73800,0.628600001335144
1645225093.1112485,74400,0.6291999816894531
1645225870.1057513,76400,0.6317999958992004
1645225908.470017,76500,0.6323999762535095
1645226180.6325536,77200,0.6331999897956848
1645226297.1576033,77500,0.6243000030517578
1645226336.4161246,77600,0.6198999881744385
1645226413.1278079,77800,0.6302000284194946
1645226490.3114805,78000,0.6341000199317932
1645226568.1430316,78200,0.6363999843597412
1645226800.523589,78800,0.6359000205993652
1645227422.5693614,80400,0.6378999948501587
1645227461.2408588,80500,0.6373000144958496
1645227538.8555303,80700,0.6381999850273132
1645227655.5518856,81000,0.6371999979019165
1645227966.7403033,81800,0.6381000280380249
1645228005.6266646,81900,0.6378999948501587
1645228353.6603594,82800,0.6384000182151794
1645228509.5745113,83200,0.6381999850273132
1645228548.2981894,83300,0.6378999948501587
1645228625.287274,83500,0.6381999850273132
1645228664.1496036,83600,0.6383000016212463
1645228819.819392,84000,0.63919997215271
1645228936.7808104,84300,0.6385999917984009
1645229014.1741805,84500,0.6376000046730042
1645229246.3252797,85100,0.6362000107765198
1645229479.7147932,85700,0.6337000131607056
1645229597.0362697,86000,0.6355999708175659
1645229674.134648,86200,0.6320000290870667
1645229830.1348095,86600,0.6301000118255615
1645229985.0975635,87000,0.6194000244140625
1645230023.3101754,87100,0.6161999702453613
1645230527.365987,88400,0.6107000112533569
1645230605.1083677,88600,0.6093999743461609
1645230838.241125,89200,0.6068999767303467
1645230955.6050463,89500,0.6049000024795532
1645231033.4464626,89700,0.5996000170707703
1645231189.9815633,90100,0.5641999840736389
1645231228.522776,90200,0.5723000168800354
1645231461.3825328,90800,0.6078000068664551
1645231539.1322286,91000,0.6096000075340271
1645231849.82503,91800,0.6105999946594238
1645232239.1355414,92800,0.6069999933242798
1645232317.8069482,93000,0.6074000000953674
1645232395.429517,93200,0.6078000068664551
1645232783.2321415,94200,0.6092000007629395
1645233055.877222,94900,0.607200026512146
1645233173.76345,95200,0.6060000061988831
1645233289.2336783,95500,0.6062999963760376
1645233601.277202,96300,0.6060000061988831
1645234224.1624568,97900,0.607200026512146
1645234341.2293177,98200,0.6075000166893005
1645234497.3944619,98600,0.6082000136375427
1645234730.586939,99200,0.609499990940094
1645234808.536523,99400,0.6093999743461609
1645235002.9168746,99900,0.6090999841690063
1645235119.0825377,100200,0.6097999811172485
1645235157.4157472,100300,0.6100000143051147
1645235196.1001875,100400,0.6098999977111816
1645235273.9934325,100600,0.6097000241279602
1645235546.1460824,101300,0.6103000044822693
1645235623.920438,101500,0.6110000014305115
1645235895.1816764,102200,0.611299991607666
1645236050.603073,102600,0.6105999946594238
1645236129.1174264,102800,0.6108999848365784
1645236441.0484385,103600,0.6100000143051147
1645236479.5993385,103700,0.609499990940094
1645236829.866496,104600,0.6047999858856201
1645237218.4697125,105600,0.607699990272522
1645237373.2837632,106000,0.6089000105857849
1645237451.8321364,106200,0.6097000241279602
1645237762.7969782,107000,0.6086000204086304
1645237801.7050014,107100,0.6086000204086304
1645237879.498757,107300,0.6093000173568726
1645238035.4577546,107700,0.6105999946594238
1645238385.5813167,108600,0.6121000051498413
1645238855.7307775,109800,0.611299991607666
1645239012.2507598,110200,0.6108999848365784
1645239090.4642353,110400,0.6116999983787537
1645239209.0662272,110700,0.6161999702453613
1645239287.4545093,110900,0.6284000277519226
1645239365.2988756,111100,0.6413999795913696
1645239759.2794025,112100,0.6894999742507935
1645239798.7552562,112200,0.6941999793052673
1645239915.9749572,112500,0.7075999975204468
1645239955.4117768,112600,0.7103999853134155
1645240072.5669408,112900,0.7116000056266785
1645240189.3010614,113200,0.7081000208854675
1645240267.8776069,113400,0.7063999772071838
1645240463.3684409,113900,0.7038999795913696
1645240735.5053332,114600,0.7037000060081482
1645240930.4452293,115100,0.7050999999046326
1645240969.171818,115200,0.7052000164985657
1645241358.5328484,116200,0.7063000202178955
1645241437.4033837,116400,0.7070000171661377
1645241826.291368,117400,0.7077999711036682
1645241904.2221324,117600,0.7078999876976013
1645241943.845867,117700,0.7087000012397766
1645242138.7220025,118200,0.7085000276565552
1645242216.6519144,118400,0.7073000073432922
1645242411.8582697,118900,0.7120000123977661
1645242567.8917093,119300,0.7182999849319458
1645242606.6994393,119400,0.7207000255584717
1645243073.5581071,120600,0.7258999943733215
1645243386.110652,121400,0.714900016784668
1645243541.7837226,121800,0.713100016117096
1645243737.858303,122300,0.7125999927520752
1645243815.6076808,122500,0.7129999995231628
1645243972.0519843,122900,0.7124999761581421
1645244557.483851,124400,0.7121000289916992
1645244634.871493,124600,0.7124000191688538
1645244790.392967,125000,0.7125999927520752
1645244829.2070513,125100,0.7121000289916992
1645244868.3595827,125200,0.7116000056266785
1645244946.7029114,125400,0.7116000056266785
1645245063.549938,125700,0.7111999988555908
1645245180.2395499,126000,0.7128000259399414
1645245219.5051603,126100,0.713100016117096
1645245452.2108495,126700,0.7127000093460083
1645245608.3680105,127100,0.713100016117096
1645245803.3620734,127600,0.7135000228881836
1645245880.955924,127800,0.7127000093460083
1645246036.9186115,128200,0.7142000198364258
1645246152.9904108,128500,0.7124000191688538
1645246348.292872,129000,0.713699996471405
1645246465.5212283,129300,0.7139000296592712
1645246660.7454271,129800,0.7138000130653381
1645246699.872253,129900,0.7141000032424927
1645246817.2654407,130200,0.713100016117096
1645246973.6235802,130600,0.711899995803833
1645247323.573916,131500,0.711899995803833
1645247595.3796177,132200,0.7138000130653381
1645247712.7729244,132500,0.7135000228881836
1645247751.2829032,132600,0.7132999897003174
1645248101.8999343,133500,0.7142999768257141
1645248491.755257,134500,0.7150999903678894
1645248609.1317606,134800,0.7161999940872192
1645248843.0083826,135400,0.715499997138977
1645249078.656628,136000,0.715399980545044
1645249234.573308,136400,0.715499997138977
1645249664.5052907,137500,0.714900016784668
1645249703.1603768,137600,0.714900016784668
1645249859.4828641,138000,0.7128000259399414
1645250093.9606001,138600,0.7157999873161316
1645250249.3576868,139000,0.7159000039100647
1645250367.0954335,139300,0.7164999842643738
1645251303.0826576,141700,0.7129999995231628
1645251460.2440557,142100,0.7139999866485596
1645251850.5118332,143100,0.717199981212616
1645252044.8174639,143600,0.7146000266075134
1645252123.1195784,143800,0.7152000069618225
1645252162.3767014,143900,0.7152000069618225
1645252201.4475951,144000,0.7139999866485596
1645252241.0382013,144100,0.7135000228881836
1645252554.6933944,144900,0.714900016784668
1645252868.3885474,145700,0.7254999876022339
1645252907.3453991,145800,0.7250000238418579
1645252985.7471957,146000,0.7242000102996826
1645253024.4241934,146100,0.7239999771118164
1645253494.1878123,147300,0.7160000205039978
1645253532.7631757,147400,0.7156000137329102
1645253611.510148,147600,0.7146000266075134
1645254041.1058192,148700,0.7159000039100647
1645254158.356161,149000,0.7149999737739563
1645254314.3872185,149400,0.7170000076293945
1645254471.129646,149800,0.7174999713897705
1645254626.9591222,150200,0.7174999713897705
1645254901.0896,150900,0.7197999954223633
1645254940.2765307,151000,0.7208999991416931
1645254979.8020656,151100,0.720300018787384
1645255058.5611887,151300,0.7199000120162964
1645255176.3731093,151600,0.7195000052452087
1645255648.2358196,152800,0.7135999798774719
1645255885.3857653,153400,0.713100016117096
1645256003.0954244,153700,0.7132999897003174
1645256042.4665694,153800,0.7134000062942505
1645256434.098354,154800,0.715399980545044
1645256551.5911748,155100,0.7156999707221985
1645256590.1906352,155200,0.715499997138977
1645256980.861682,156200,0.7139000296592712
1645257097.9418073,156500,0.7148000001907349
1645257136.8083394,156600,0.714900016784668
1645257215.00267,156800,0.7152000069618225
1645257371.0904267,157200,0.7156999707221985
1645257410.0236533,157300,0.7159000039100647
1645257526.1920261,157600,0.714900016784668
1645257682.200349,158000,0.7166000008583069
1645257877.5718064,158500,0.7164999842643738
1645258303.6526096,159600,0.7166000008583069
1645258498.6668422,160100,0.7179999947547913
1645258576.0951772,160300,0.7182999849319458
1645258888.5793831,161100,0.7192999720573425
1645259508.9258564,162700,0.7171000242233276
1645259818.7863715,163500,0.7177000045776367
1645259895.994943,163700,0.7203999757766724
1645260013.5242224,164000,0.7195000052452087
1645260247.1471217,164600,0.7232000231742859
1645260285.931433,164700,0.7246000170707703
1645260558.9688535,165400,0.7315000295639038
1645260871.8285747,166200,0.739799976348877
1645261027.9467697,166600,0.7365999817848206
1645261182.6676726,167000,0.7293000221252441
1645261338.8947952,167400,0.7226999998092651
1645261455.4580946,167700,0.7224000096321106
1645261533.122295,167900,0.7225000262260437
1645261766.362748,168500,0.722599983215332
1645261844.7903783,168700,0.7233999967575073
1645261883.8012676,168800,0.7232000231742859
1645262116.670996,169400,0.7239000201225281
1645262427.399792,170200,0.7261000275611877
1645262504.7770946,170400,0.7245000004768372
1645262622.8507674,170700,0.7239999771118164
1645262701.1906226,170900,0.7232000231742859
1645262739.9848182,171000,0.7226999998092651
1645262778.8455577,171100,0.722599983215332
1645263051.2375865,171800,0.7226999998092651
1645263207.6358736,172200,0.7203999757766724
1645263246.0546904,172300,0.7197999954223633
1645263323.9978306,172500,0.718500018119812
1645263519.9112625,173000,0.717199981212616
1645263830.752976,173800,0.715499997138977
1645263869.5158644,173900,0.7153000235557556
1645264025.4701767,174300,0.7174000144004822
1645264102.8038418,174500,0.7177000045776367
1645264414.9553585,175300,0.7164000272750854
1645264453.3717732,175400,0.7168999910354614
1645264881.3803535,176500,0.7164999842643738
1645265270.3234365,177500,0.7156999707221985
1645265349.1306968,177700,0.7157999873161316
1645265620.9770932,178400,0.7172999978065491
1645265659.8588994,178500,0.7178999781608582
1645265698.2998242,178600,0.7182999849319458
1645265813.6156569,178900,0.7181000113487244
1645265931.4020796,179200,0.7196000218391418
1645266085.8421402,179600,0.7179999947547913
1645266241.8875966,180000,0.7179999947547913
1645266982.4039493,181900,0.7203999757766724
1645267137.9088893,182300,0.7235999703407288
1645267294.3991153,182700,0.7218999862670898
1645267410.411834,183000,0.7206000089645386
1645267488.8700938,183200,0.7211999893188477
1645267644.104651,183600,0.7192999720573425
1645267720.8544257,183800,0.7197999954223633
1645268071.8470237,184700,0.7195000052452087
1645268226.9111118,185100,0.7189000248908997
1645268578.6396031,186000,0.7186999917030334
1645268772.4959314,186500,0.7195000052452087
1645268811.3706353,186600,0.7189000248908997
1645268851.2768583,186700,0.7188000082969666
1645269355.537561,188000,0.7192000150680542
1645269472.978208,188300,0.718999981880188
1645269666.8228743,188800,0.7188000082969666
1645269938.8830423,189500,0.7184000015258789
1645270092.8434548,189900,0.7197999954223633
1645270210.2106528,190200,0.7196000218391418
1645270444.330369,190800,0.7204999923706055
1645270483.8374934,190900,0.7210999727249146
1645270522.576524,191000,0.7214000225067139
1645270638.830349,191300,0.7229999899864197
1645270835.3965225,191800,0.7217000126838684
1645271068.0902615,192400,0.7192999720573425
1645271106.6628938,192500,0.7195000052452087
1645271493.987624,193500,0.7197999954223633
1645271533.2155383,193600,0.7214000225067139
1645271688.147332,194000,0.7512000203132629
1645271726.5747266,194100,0.761900007724762
1645271882.7194836,194500,0.7829999923706055
1645271960.1326673,194700,0.7918000221252441
1645272193.4677515,195300,0.7978000044822693
1645272310.0046277,195600,0.8014000058174133
1645272467.4077418,196000,0.8044000267982483
1645272505.8951747,196100,0.8050000071525574
1645272583.4455438,196300,0.807699978351593
1645272623.08309,196400,0.8097000122070312
1645272700.9199595,196600,0.810699999332428
1645273127.8033347,197700,0.8198999762535095
1645273206.5657997,197900,0.8223000168800354
1645273517.8382576,198700,0.8287000060081482
1645273555.9014533,198800,0.8291000127792358
1645273673.8041213,199100,0.8312000036239624
1645275034.077486,202600,0.8355000019073486
1645275385.4240324,203500,0.8373000025749207
1645275423.8996031,203600,0.8371999859809875
1645275695.2258635,204300,0.8367000222206116
1645275851.4988127,204700,0.8382999897003174
1645276122.3404682,205400,0.8379999995231628
1645276161.320428,205500,0.8378999829292297
1645276627.8466158,206700,0.8382999897003174
1645276744.206517,207000,0.8400999903678894
1645277095.903132,207900,0.8406000137329102
1645277405.4665704,208700,0.8399999737739563
1645277484.3527431,208900,0.8409000039100647
1645277795.5230312,209700,0.8427000045776367
1645277834.6323617,209800,0.8427000045776367
1645277912.642666,210000,0.84170001745224
1645278030.1547503,210300,0.8428000211715698
1645278261.144951,210900,0.8429999947547913
1645278301.1197736,211000,0.843500018119812
1645278456.1968846,211400,0.8442000150680542
1645278494.8411517,211500,0.8435999751091003
1645278649.8078494,211900,0.8435999751091003
1645278688.439849,212000,0.8435999751091003
1645278960.2527897,212700,0.8431000113487244
1645279309.636826,213600,0.8442000150680542
1645279426.0699403,213900,0.8422999978065491
1645279814.974294,214900,0.8452000021934509
1645280203.3550022,215900,0.8436999917030334
1645280591.4074602,216900,0.8413000106811523
1645280864.4770005,217600,0.8410000205039978
1645281294.5584097,218700,0.8406999707221985
1645281567.913152,219400,0.8406999707221985
1645281841.092559,220100,0.8374000191688538
1645281919.8584418,220300,0.8356000185012817
1645282155.6280131,220900,0.8328999876976013
1645282234.010083,221100,0.8324999809265137
1645282351.6295497,221400,0.8324999809265137
1645282390.9028006,221500,0.8330000042915344
1645282625.575036,222100,0.8331000208854675
1645282782.7605817,222500,0.8341000080108643
1645283214.7930944,223600,0.833899974822998
1645283332.0209706,223900,0.8342999815940857
1645283527.9084804,224400,0.8327000141143799
1645284037.0672317,225700,0.8348000049591064
1645284428.5115197,226700,0.8360999822616577
1645284976.889815,228100,0.8357999920845032
1645285723.3974369,230000,0.8338000178337097
1645285920.2528486,230500,0.8367000222206116
1645285959.2616177,230600,0.8375999927520752
1645286155.7884133,231100,0.8385000228881836
1645286350.6914136,231600,0.8373000025749207
1645286469.1832538,231900,0.8364999890327454
1645286663.926583,232400,0.8371999859809875
1645286975.7558162,233200,0.8345000147819519
1645287092.7206285,233500,0.8348000049591064
1645287365.7900019,234200,0.8363999724388123
1645287404.8248537,234300,0.8366000056266785
1645287443.8902147,234400,0.8361999988555908
1645287522.0141115,234600,0.8363000154495239
1645287758.0944674,235200,0.8364999890327454
1645288032.4776733,235900,0.8360000252723694
1645288581.743992,237300,0.8342999815940857
1645289014.284989,238400,0.8357999920845032
1645289211.2165241,238900,0.8353999853134155
1645289288.4783232,239100,0.8348000049591064
1645289366.0237534,239300,0.8353999853134155
1645289405.961346,239400,0.8349999785423279
1645289523.8618724,239700,0.8356000185012817
1645289562.6113858,239800,0.8356999754905701
1645290744.403108,242800,0.843500018119812
1645290863.7193942,243100,0.8445000052452087
1645291022.25213,243500,0.8434000015258789
1645291062.7267816,243600,0.843500018119812
1645291259.3906887,244100,0.8447999954223633
1645291299.3358233,244200,0.8449000120162964
1645291773.4308462,245400,0.8438000082969666
1645292090.067291,246200,0.8439000248908997
1645292169.9449196,246400,0.8443999886512756
1645292209.5603185,246500,0.8438000082969666
1645292367.6801362,246900,0.843999981880188
1645292685.3885946,247700,0.8446999788284302
1645293001.3683937,248500,0.8461999893188477
1645293158.3524508,248900,0.8464000225067139
1645293316.8314903,249300,0.8463000059127808
1645293514.6600268,249800,0.8460000157356262
1645293593.1232965,250000,0.8468000292778015
1645293711.405947,250300,0.847599983215332
1645293791.9452155,250500,0.8474000096321106
1645293831.1411939,250600,0.847599983215332
1645293909.4916072,250800,0.847000002861023
1645294106.8467453,251300,0.843999981880188
1645294265.2428308,251700,0.8431000113487244
1645294305.53874,251800,0.8424999713897705
1645294345.0290537,251900,0.8414000272750854
1645294423.947168,252100,0.8425999879837036
1645294503.1613333,252300,0.842199981212616
1645294700.8040748,252800,0.840399980545044
1645294779.6457791,253000,0.8417999744415283
1645295096.8423102,253800,0.8424000144004822
1645296163.913019,256500,0.8434000015258789
1645296204.2120473,256600,0.8436999917030334
1645296283.1835957,256800,0.8442999720573425
1645296635.4990046,257700,0.8442999720573425
1645296675.0690415,257800,0.8435999751091003
1645296911.3034887,258400,0.8447999954223633
1645296950.8224916,258500,0.8446999788284302
1645297070.693596,258800,0.8447999954223633
1645297109.972255,258900,0.84579998254776
1645297228.068983,259200,0.8453999757766724
1645297504.2497833,259900,0.8452000021934509
1645297584.170154,260100,0.8452000021934509
1645297782.114521,260600,0.8544999957084656
1645298262.5111685,261800,0.8705000281333923
1645298302.8526094,261900,0.8707000017166138
1645298623.7639413,262700,0.8708999752998352
1645298663.5396225,262800,0.8711000084877014
1645298903.2521312,263400,0.8726000189781189
1645298942.6961217,263500,0.8723999857902527
1645299061.7983994,263800,0.873199999332428
1645299101.1867716,263900,0.8726000189781189
1645299141.3804638,264000,0.8715999722480774
1645299259.2220252,264300,0.871999979019165
1645300011.7571945,266200,0.8720999956130981
1645300329.3009858,267000,0.8726999759674072
1645300368.7971692,267100,0.8730999827384949
1645300408.3762476,267200,0.8727999925613403
1645300487.6532538,267400,0.8712999820709229
1645300762.882782,268100,0.8705999851226807
1645300882.7419698,268400,0.8712999820709229
1645300962.3165526,268600,0.8705000281333923
1645301082.2636652,268900,0.8709999918937683
1645301241.99516,269300,0.869700014591217
1645301598.3610315,270200,0.8733999729156494
1645301755.2452254,270600,0.8730000257492065
1645301833.267836,270800,0.8722000122070312
1645301991.2589488,271200,0.8726999759674072
1645302030.2848508,271300,0.8734999895095825
1645302187.8807435,271700,0.8734999895095825
1645302227.9921591,271800,0.8727999925613403
1645302267.951992,271900,0.8729000091552734
1645302463.7277372,272400,0.8740000128746033
1645302662.9788475,272900,0.8745999932289124
1645302702.1411567,273000,0.8748000264167786
1645302861.1418483,273400,0.8787999749183655
1645303058.637841,273900,0.8845000267028809
1645303098.775831,274000,0.8847000002861023
1645303138.4925714,274100,0.8845000267028809
1645303256.6760132,274400,0.8852999806404114
1645303295.1952932,274500,0.8842999935150146
1645303611.4804795,275300,0.8840000033378601
1645303651.9282413,275400,0.8841999769210815
1645303691.2533972,275500,0.8849999904632568
1645303887.6870139,276000,0.8841000199317932
1645303927.2513292,276100,0.8833000063896179
1645304083.5972478,276500,0.8855999708175659
1645304202.140808,276800,0.8826000094413757
1645304320.8639226,277100,0.8813999891281128
1645304399.3711758,277300,0.8804000020027161
1645304479.3104737,277500,0.880299985408783
1645304596.0639775,277800,0.8805000185966492
1645304872.2064009,278500,0.8816999793052673
1645305345.3654642,279700,0.8841000199317932
1645305423.8840055,279900,0.8812999725341797
1645305937.5122864,281200,0.8816999793052673
1645305976.95764,281300,0.8817999958992004
1645306408.99244,282400,0.8809999823570251
1645306801.181296,283400,0.8833000063896179
1645306880.6065576,283600,0.8826000094413757
1645306958.5405495,283800,0.8827000260353088
1645307076.949014,284100,0.8827999830245972
1645307195.942102,284400,0.8824999928474426
1645307313.192435,284700,0.8837000131607056
1645307472.1377146,285100,0.8830000162124634
1645307510.9473295,285200,0.8823999762535095
1645307708.793522,285700,0.8812999725341797
1645307786.838774,285900,0.8828999996185303
1645307865.263879,286100,0.8831999897956848
1645307905.5180397,286200,0.8833000063896179
1645308060.95781,286600,0.8816999793052673
1645308572.1885562,287900,0.8834999799728394
1645308650.356627,288100,0.8834999799728394
1645308690.8004076,288200,0.883400022983551
1645308769.1359549,288400,0.8848000168800354
1645308964.6980731,288900,0.8835999965667725
1645309043.748067,289100,0.8842999935150146
1645309121.533288,289300,0.8858000040054321
1645309201.8276632,289500,0.8847000002861023
1645309518.3443143,290300,0.8863999843597412
1645309833.208113,291100,0.8863000273704529
1645309950.4515696,291400,0.885699987411499
1645309989.9656177,291500,0.8851000070571899
1645310108.4415445,291800,0.8866999745368958
1645310186.5001955,292000,0.8863999843597412
1645310225.4867682,292100,0.8859000205993652
1645310344.4323502,292400,0.8862000107765198
1645310581.6878543,293000,0.8848000168800354
1645310739.2145717,293400,0.8848000168800354
1645310778.2190452,293500,0.8849999904632568
1645311331.1173646,294900,0.8852999806404114
1645311450.138287,295200,0.886900007724762
1645311568.7838833,295500,0.8855000138282776
1645311687.6808894,295800,0.8859000205993652
1645311843.712598,296200,0.8855999708175659
1645311962.6346557,296500,0.8862000107765198
1645312040.5075505,296700,0.8863999843597412
1645312276.024217,297300,0.886900007724762
1645312472.8830974,297800,0.8863999843597412
1645312512.233799,297900,0.8866000175476074
1645312709.6827145,298400,0.8876000046730042
1645312788.0433273,298600,0.8884000182151794
1645313064.5678227,299300,0.8881999850273132
1645313182.2469156,299600,0.8884999752044678
1645313263.1638675,299800,0.8863999843597412
1645313302.2012177,299900,0.8865000009536743
1645313419.6179547,300200,0.8866999745368958
1645313499.052497,300400,0.8888000249862671
1645313735.2208202,301000,0.886900007724762
1645314089.8930361,301900,0.886900007724762
1645314287.351608,302400,0.8870000243186951
1645314486.109331,302900,0.8870999813079834
1645314686.6727188,303400,0.8855999708175659
1645315203.993877,304700,0.8838000297546387
1645315244.10591,304800,0.8842999935150146
1645315284.000653,304900,0.8842999935150146
1645315679.6840434,305900,0.8866999745368958
1645315956.460952,306600,0.8870999813079834
1645316075.4051309,306900,0.8870999813079834
1645316273.2189548,307400,0.8878999948501587
1645316629.6747708,308300,0.8881999850273132
1645316669.748463,308400,0.8883000016212463
1645316906.8077285,309000,0.8898000121116638
1645317146.1028872,309600,0.890500009059906
1645317265.346099,309900,0.8902000188827515
1645317422.046072,310300,0.8901000022888184
1645317460.3072424,310400,0.8902000188827515
1645317500.1163182,310500,0.8898000121116638
1645317578.6016068,310700,0.8889999985694885
1645317735.9453337,311100,0.8894000053405762
1645317854.4596512,311400,0.8895000219345093
1645317893.591631,311500,0.8894000053405762
1645318051.3840637,311900,0.8896999955177307
1645318090.4787705,312000,0.8896999955177307
1645318129.420024,312100,0.8896999955177307
1645318326.7142906,312600,0.8878999948501587
1645318405.9514573,312800,0.887499988079071
1645318800.694899,313800,0.8870000243186951
1645319076.7611563,314500,0.8847000002861023
1645319352.8987808,315200,0.8862000107765198
1645319470.8619654,315500,0.8870000243186951
1645319944.990085,316700,0.8881000280380249
1645320062.3752584,317000,0.8885999917984009
1645320182.463005,317300,0.8866999745368958
1645320378.447045,317800,0.8847000002861023
1645320735.0849264,318700,0.8852999806404114
1645320852.1393373,319000,0.8852999806404114
1645320931.3515542,319200,0.8860999941825867
1645321208.5118232,319900,0.8873000144958496
1645321366.4653916,320300,0.886900007724762
1645321405.7083552,320400,0.8878999948501587
1645321720.5892546,321200,0.8895999789237976
1645321879.0970712,321600,0.8884999752044678
1645321917.8166382,321700,0.888700008392334
1645322036.9287162,322000,0.8894000053405762
1645322115.7630374,322200,0.890500009059906
1645322391.8414328,322900,0.8902000188827515
1645322547.8246505,323300,0.8877999782562256
1645322705.1275122,323700,0.8863999843597412
1645322864.0175138,324100,0.8853999972343445
1645322942.5931506,324300,0.8860999941825867
1645323179.7573397,324900,0.8841000199317932
1645323730.1609862,326300,0.8870000243186951
1645323808.7965698,326500,0.8870999813079834
1645323927.823851,326800,0.8870000243186951
1645324045.2780113,327100,0.8873999714851379
1645324163.730615,327400,0.8870999813079834
1645324203.5987723,327500,0.8862000107765198
1645324399.8994958,328000,0.8866999745368958
1645324716.6589339,328800,0.8873999714851379
1645324952.4084246,329400,0.8895000219345093
1645325070.6568432,329700,0.8892999887466431
1645325109.4674742,329800,0.8896999955177307
1645325426.2948868,330600,0.888700008392334
1645325742.0646608,331400,0.8909000158309937
1645326252.6052225,332700,0.8888000249862671
1645326526.6930025,333400,0.8884999752044678
1645326762.5595365,334000,0.8877999782562256
1645326961.5483482,334500,0.8847000002861023
1645327275.0415971,335300,0.8863999843597412
1645327393.8690236,335600,0.8865000009536743
1645327711.0635617,336400,0.8876000046730042
1645327750.2604284,336500,0.8877000212669373
1645327789.1454358,336600,0.88919997215271
1645327949.1873944,337000,0.8899999856948853
1645327988.9577868,337100,0.8899999856948853
1645328027.6434338,337200,0.8901000022888184
1645328105.9183025,337400,0.8899999856948853
1645328225.4200335,337700,0.8901000022888184
1645328304.7360818,337900,0.8913000226020813
1645328502.0667918,338400,0.890999972820282
1645328542.3476884,338500,0.8920999765396118
1645328660.4731348,338800,0.8924000263214111
1645328858.0242903,339300,0.8917999863624573
1645328897.4779823,339400,0.8925999999046326
1645329016.2126412,339700,0.8914999961853027
1645329213.535308,340200,0.8924000263214111
1645329292.8550181,340400,0.8906999826431274
1645329411.6588938,340700,0.8907999992370605
1645329450.8691242,340800,0.8913000226020813
1645329489.9781184,340900,0.8906999826431274
1645329608.852169,341200,0.8912000060081482
1645329845.5087433,341800,0.890999972820282
1645330003.494706,342200,0.890500009059906
1645330162.8301597,342600,0.8913999795913696
1645330439.0986695,343300,0.8895000219345093
1645330478.1941214,343400,0.8899000287055969
1645330557.5844731,343600,0.8899999856948853
1645330676.1672597,343900,0.8901000022888184
1645331276.8249593,345400,0.8913999795913696
1645331316.394924,345500,0.8913000226020813
1645331475.445715,345900,0.8909000158309937
1645331554.6132243,346100,0.8901000022888184
1645331833.7649338,346800,0.8892999887466431
1645331912.4451413,347000,0.8899000287055969
1645331992.9422796,347200,0.8896999955177307
1645332111.0293798,347500,0.8907999992370605
1645332309.0895016,348000,0.8906000256538391
1645332348.2299976,348100,0.8906000256538391
1645332387.2854114,348200,0.8906000256538391
1645332426.519492,348300,0.8906999826431274
1645332466.1791172,348400,0.890999972820282
1645332506.5511782,348500,0.8906000256538391
1645332662.7391036,348900,0.8895999789237976
1645332740.9485862,349100,0.8895000219345093
1645332820.5672805,349300,0.8895999789237976
1645332937.8297164,349600,0.8896999955177307
1645333056.0888498,349900,0.890500009059906
1645333095.6513076,350000,0.8896999955177307
1645333214.4835346,350300,0.8903999924659729
1645333649.1995387,351400,0.8892999887466431
1645333847.013105,351900,0.8899999856948853
1645333886.6365104,352000,0.8898000121116638
1645334123.2171433,352600,0.8906999826431274
1645334476.1080122,353500,0.8924999833106995
1645334515.2879884,353600,0.8920999765396118
1645334713.766475,354100,0.8907999992370605
1645334830.8048713,354400,0.8920000195503235
1645335065.9210827,355000,0.892799973487854
1645335223.7087722,355400,0.8930000066757202
1645335381.058663,355800,0.8938000202178955
1645335460.9700928,356000,0.8932999968528748
1645335698.1861992,356600,0.8912000060081482
1645335815.7539237,356900,0.8909000158309937
1645335974.3390956,357300,0.8917999863624573
1645336052.9552822,357500,0.8924000263214111
1645336092.309781,357600,0.892300009727478
1645336251.1703236,358000,0.892799973487854
1645336407.923598,358400,0.8920000195503235
1645336526.8881972,358700,0.8920000195503235
1645336566.0391378,358800,0.8917999863624573
1645336682.6736777,359100,0.8912000060081482
1645337037.9374888,360000,0.8913000226020813
1645337354.8969226,360800,0.890500009059906
1645337551.4444816,361300,0.8906999826431274
1645337591.3963304,361400,0.8903999924659729
1645337630.674688,361500,0.8909000158309937
1645337670.2358155,361600,0.8914999961853027
1645337787.8307228,361900,0.8916000127792358
1645337946.8797822,362300,0.8921999931335449
1645338220.8150527,363000,0.8930000066757202
1645339168.5808747,365400,0.8925999999046326
1645339287.0496225,365700,0.8934999704360962
1645339365.3261847,365900,0.8939999938011169
1645339445.0225153,366100,0.8945000171661377
1645339563.117905,366400,0.8931999802589417
1645339641.346198,366600,0.8938000202178955
1645339721.597864,366800,0.8942000269889832
1645339799.6182215,367000,0.89410001039505
1645339838.3327942,367100,0.8945000171661377
1645339877.7417006,367200,0.8934000134468079
1645340587.8959076,369000,0.8927000164985657
1645340941.7805872,369900,0.8921999931335449
1645340981.248144,370000,0.8919000029563904
1645341257.8566644,370700,0.892300009727478
1645341416.413905,371100,0.8920999765396118
1645341455.4661632,371200,0.8914999961853027
1645341653.6849606,371700,0.8912000060081482
1645341693.1264114,371800,0.8910999894142151
1645341811.9450583,372100,0.8910999894142151
1645342128.816588,372900,0.8912000060081482
1645342246.3421383,373200,0.8920999765396118
1645342286.166512,373300,0.8924000263214111
1645342644.7796571,374200,0.8906000256538391
1645342762.3493729,374500,0.8913000226020813
1645342802.1746762,374600,0.8913000226020813
1645342881.3896637,374800,0.8913000226020813
1645342921.1087527,374900,0.891700029373169
1645343037.866108,375200,0.8910999894142151
1645343077.1219065,375300,0.8913000226020813
1645343116.600296,375400,0.8909000158309937
1645343393.3507695,376100,0.8934000134468079
1645343473.0678654,376300,0.8937000036239624
1645343551.619782,376500,0.8934999704360962
1645344025.17898,377700,0.8924000263214111
1645344142.7439501,378000,0.8931000232696533
1645344182.8188028,378100,0.8934000134468079
1645344223.021802,378200,0.892799973487854
1645344261.855844,378300,0.8928999900817871
1645344419.7159002,378700,0.8920000195503235
1645344539.3901446,379000,0.8932999968528748
1645345132.1515517,380500,0.8924999833106995
1645345171.8657506,380600,0.8920000195503235
1645345211.2693484,380700,0.8924000263214111
1645345448.758214,381300,0.8920999765396118
1645345527.768531,381500,0.8910999894142151
1645345685.665133,381900,0.8930000066757202
1645345843.6674976,382300,0.8925999999046326
1645345882.8750982,382400,0.8934999704360962
1645346080.4118109,382900,0.8921999931335449
1645346475.9371076,383900,0.892300009727478
1645346833.70291,384800,0.8930000066757202
1645346913.451628,385000,0.8920000195503235
1645346953.0117395,385100,0.8917999863624573
1645346992.0802224,385200,0.8924999833106995
1645347110.8180852,385500,0.8919000029563904
1645347190.6199102,385700,0.8916000127792358
1645347308.778089,386000,0.8901000022888184
1645347665.4332736,386900,0.8901000022888184
1645347785.9236784,387200,0.8902000188827515
1645347903.7888303,387500,0.8902999758720398
1645348301.2411616,388500,0.8928999900817871
1645348774.1336744,389700,0.8927000164985657
1645348971.9278648,390200,0.8925999999046326
1645349208.5596368,390800,0.8920000195503235
1645349247.8894026,390900,0.8927000164985657
1645349327.5528264,391100,0.892300009727478
1645349484.7205374,391500,0.8909000158309937
1645349721.152853,392100,0.892300009727478
1645349840.2318223,392400,0.892799973487854
1645349920.205075,392600,0.8934999704360962
1645349999.3357325,392800,0.8934999704360962
1645350118.4908166,393100,0.8950999975204468
1645350198.5872953,393300,0.8974000215530396
1645350238.6137953,393400,0.8978999853134155
1645350318.0412984,393600,0.9006999731063843
1645350437.7668562,393900,0.90420001745224
1645351000.8108523,395300,0.9088000059127808
1645351040.9491367,395400,0.9090999960899353
1645351162.1411636,395700,0.9099000096321106
1645351481.7572007,396500,0.9103999733924866
1645351521.7363539,396600,0.9099000096321106
1645351882.1973162,397500,0.9088000059127808
1645351922.162474,397600,0.9086999893188477
1645352122.3313746,398100,0.9090999960899353
1645352162.1941798,398200,0.9093000292778015
1645352201.9680893,398300,0.9093999862670898
1645352321.1360857,398600,0.9078999757766724
1645352361.4965076,398700,0.907800018787384
1645352562.699526,399200,0.9078999757766724
1645352763.0965059,399700,0.9096999764442444
1645352882.4693675,400000,0.909500002861023
1645353201.4940348,400800,0.9103999733924866
1645353361.4067683,401200,0.911300003528595
1645353440.3323438,401400,0.9110000133514404
1645353795.77061,402300,0.9089000225067139
1645353993.7010052,402800,0.910099983215332
1645354230.845925,403400,0.9089999794960022
1645354270.159321,403500,0.9085000157356262
1645354429.4525082,403900,0.9085000157356262
1645354468.6822894,404000,0.9089000225067139
1645354744.6983564,404700,0.9121999740600586
1645355021.6217196,405400,0.9117000102996826
1645355260.7288435,406000,0.9103999733924866
1645355379.5476336,406300,0.9120000004768372
1645355459.2249656,406500,0.9121000170707703
1645355499.1378212,406600,0.9111999869346619
1645355774.7921321,407300,0.9114000201225281
1645356012.9634032,407900,0.9117000102996826
1645356091.9573283,408100,0.9121000170707703
1645356131.2141962,408200,0.9121999740600586
1645356210.116352,408400,0.9118000268936157
1645356369.1820202,408800,0.9120000004768372
1645356527.5271447,409200,0.9115999937057495
1645356724.3991165,409700,0.9118000268936157
1645356843.9455078,410000,0.9115999937057495
1645357199.189247,410900,0.9125999808311462
1645357278.0634043,411100,0.9124000072479248
1645357436.2585545,411500,0.9118000268936157
1645357514.8918862,411700,0.9120000004768372
1645357673.5991385,412100,0.9126999974250793
1645357791.487363,412400,0.9128000140190125
1645358029.2419295,413000,0.9124000072479248
1645358149.4850435,413300,0.9121000170707703
1645358503.9439752,414200,0.911899983882904
1645358663.5790746,414600,0.9110999703407288
1645358941.2645826,415300,0.9114000201225281
1645359058.600187,415600,0.9117000102996826
1645359334.523559,416300,0.9107999801635742
1645359373.9705172,416400,0.909500002861023
1645359493.6715932,416700,0.9107999801635742
1645359572.1063607,416900,0.909600019454956
1645359888.2572842,417700,0.9110000133514404
1645359928.1448967,417800,0.9118000268936157
1645360046.5776784,418100,0.9111999869346619
1645360284.4801202,418700,0.9118000268936157
1645360481.6866567,419200,0.9125999808311462
1645361077.248036,420700,0.9129999876022339
1645361116.3828835,420800,0.9121999740600586
1645361434.1030161,421600,0.9136000275611877
1645361632.719447,422100,0.9135000109672546
1645361871.242762,422700,0.9125999808311462
1645361949.5034611,422900,0.9138000011444092
1645361988.9223993,423000,0.9132999777793884
1645362227.285866,423600,0.9129999876022339
1645362625.1827104,424600,0.9133999943733215
1645362743.8730893,424900,0.9132999777793884
1645362822.861496,425100,0.9139000177383423
1645362863.0746078,425200,0.9136000275611877
1645362903.2490242,425300,0.9132999777793884
1645363061.7407854,425700,0.9138000011444092
1645363458.4273896,426700,0.9143999814987183
1645363497.8039582,426800,0.9151999950408936
1645363576.8174489,427000,0.9146999716758728
1645363973.1787288,428000,0.9132999777793884
1645364012.8858006,428100,0.9135000109672546
1645364131.9224,428400,0.9143000245094299
1645364448.2364514,429200,0.9128999710083008
1645364686.6238828,429800,0.9128999710083008
1645364964.9907143,430500,0.9132000207901001
1645365123.1928418,430900,0.9136000275611877
1645365478.4590647,431800,0.9147999882698059
1645365675.1459174,432300,0.9150999784469604
1645365873.516442,432800,0.9139999747276306
1645365912.7654676,432900,0.9136999845504761


==> csv/run-pro_test_original_tensorboard_flex-tag-eval_top-1-acc.csv <==
Wall time,Step,Value
1645373582.7241383,400,0.1412000060081482
1645373771.6436,1400,0.2206999957561493
1645373790.6280234,1500,0.22750000655651093
1645373847.2348082,1800,0.24009999632835388
1645373866.0407271,1900,0.24500000476837158
1645373998.4059517,2600,0.25780001282691956
1645374017.290307,2700,0.26570001244544983
1645374261.9685812,4000,0.32420000433921814
1645374393.9807549,4700,0.33709999918937683
1645374412.675782,4800,0.33660000562667847
1645374431.563614,4900,0.3384999930858612
1645374525.7480876,5400,0.34290000796318054
1645374676.1896307,6200,0.35830000042915344
1645374695.060517,6300,0.36649999022483826
1645374751.557479,6600,0.3783999979496002
1645374770.5295377,6700,0.3788999915122986
1645374826.9319165,7000,0.3917999863624573
1645374846.0206757,7100,0.39739999175071716
1645374959.2403882,7700,0.4246000051498413
1645375053.4637418,8200,0.44429999589920044
1645375185.6782243,8900,0.47600001096725464
1645375374.192725,9900,0.5178999900817871
1645375449.9274933,10300,0.5292999744415283
1645375525.1310747,10700,0.5583999752998352
1645375788.7194057,12100,0.661899983882904
1645375864.029143,12500,0.6721000075340271
1645375882.695748,12600,0.6744999885559082
1645375920.5925786,12800,0.6776999831199646
1645375958.280618,13000,0.6809999942779541
1645376070.6057532,13600,0.6960999965667725
1645376220.883665,14400,0.7145000100135803
1645376258.4951339,14600,0.7181000113487244
1645376277.3328607,14700,0.7215999960899353
1645376333.7853596,15000,0.724399983882904
1645376465.5016038,15700,0.7333999872207642
1645376521.9947515,16000,0.7379000186920166
1645376559.4307413,16200,0.7387999892234802
1645376596.9016657,16400,0.7418000102043152
1645376728.5705879,17100,0.7487000226974487
1645376747.366589,17200,0.7511000037193298
1645376841.5027735,17700,0.7570000290870667
1645376972.656214,18400,0.7633000016212463
1645376991.4473555,18500,0.7631999850273132
1645377104.685718,19100,0.7681999802589417
1645377123.5112312,19200,0.7677000164985657
1645377330.280006,20300,0.7759000062942505
1645377367.9443884,20500,0.777999997138977
1645377518.833674,21300,0.7835999727249146
1645377556.3549535,21500,0.784500002861023
1645377725.671747,22400,0.7890999913215637
1645377819.6611106,22900,0.7896000146865845
1645378102.222112,24400,0.7996000051498413
1645378120.979542,24500,0.7998999953269958
1645378365.0305111,25800,0.8054999709129333
1645378383.8121026,25900,0.8061000108718872
1645378402.733779,26000,0.8065999746322632
1645378609.7588058,27100,0.8138999938964844
1645378666.1751962,27400,0.8151000142097473
1645378741.3893604,27800,0.8155999779701233
1645378816.917276,28200,0.8180000185966492
1645378873.4134448,28500,0.8210999965667725
1645378930.1737344,28800,0.8223000168800354
1645378967.702602,29000,0.8212000131607056
1645379061.5779285,29500,0.8234999775886536
1645379099.3491623,29700,0.8246999979019165
1645379118.123266,29800,0.824999988079071
1645379306.052019,30800,0.8288000226020813
1645379381.3851848,31200,0.8302000164985657
1645379456.4856393,31600,0.8303999900817871
1645379494.1825576,31800,0.8325999975204468
1645379513.0394607,31900,0.8327999711036682
1645379569.353864,32200,0.8343999981880188
1645379850.9159734,33700,0.840399980545044
1645380001.9962165,34500,0.8447999954223633
1645380020.9138792,34600,0.8457000255584717
1645380246.9144557,35800,0.8489999771118164
1645380359.9382267,36400,0.8499000072479248
1645380378.7046673,36500,0.8500000238418579
1645380397.760915,36600,0.8511000275611877
1645380622.8195467,37800,0.8557000160217285
1645380772.3836324,38600,0.8561000227928162
1645380847.2925954,39000,0.8585000038146973
1645380885.0882547,39200,0.8589000105857849
1645380978.634331,39700,0.859499990940094
1645381072.481299,40200,0.8593000173568726
1645381110.137791,40400,0.8585000038146973
1645381317.243679,41500,0.8600000143051147
1645381429.952137,42100,0.8618999719619751
1645381448.6772244,42200,0.8618000149726868
1645381711.3050077,43600,0.8607000112533569
1645381730.079982,43700,0.8608999848365784
1645381767.462662,43900,0.861299991607666
1645381861.2787716,44400,0.8636999726295471
1645381898.6095955,44600,0.8644000291824341
1645382011.5635092,45200,0.864300012588501
1645382086.3173637,45600,0.8651000261306763
1645382180.0802326,46100,0.8668000102043152
1645382255.422833,46500,0.867900013923645
1645382311.6651516,46800,0.8676999807357788
1645382349.3960438,47000,0.8689000010490417
1645382424.5224493,47400,0.8697999715805054
1645382443.4104593,47500,0.8704000115394592
1645382537.1380608,48000,0.8690000176429749
1645382556.034934,48100,0.8691999912261963
1645382668.6095204,48700,0.8697999715805054
1645382800.6042328,49400,0.8682000041007996
1645383101.5025992,51000,0.8758000135421753
1645383139.1814547,51200,0.8769000172615051
1645383157.890565,51300,0.876800000667572
1645383176.5535948,51400,0.8777999877929688
1645383232.7294734,51700,0.8769999742507935
1645383270.6463728,51900,0.8787999749183655
1645383532.824586,53300,0.8794000148773193
1645383551.602292,53400,0.8798999786376953
1645383589.1511912,53600,0.8802000284194946
1645383626.790658,53800,0.8795999884605408
1645383664.3641803,54000,0.8794999718666077
1645383739.4204466,54400,0.8806999921798706
1645383777.2995958,54600,0.8805000185966492
1645383852.9149818,55000,0.8824999928474426
1645383890.4613976,55200,0.8806999921798706
1645383965.4083445,55600,0.8815000057220459
1645384077.931948,56200,0.8805000185966492
1645384115.1966717,56400,0.881600022315979
1645384190.338711,56800,0.8810999989509583
1645384490.8670611,58400,0.8878999948501587
1645384509.8364356,58500,0.8889999985694885
1645384566.36237,58800,0.8899000287055969
1645384603.801216,59000,0.8894000053405762
1645384679.1811688,59400,0.8914999961853027
1645384716.7758646,59600,0.8925999999046326
1645385036.7399817,61300,0.8984000086784363
1645385055.4036713,61400,0.8977000117301941
1645385206.051232,62200,0.9003999829292297
1645385224.7339177,62300,0.900600016117096
1645385318.8007033,62800,0.9010000228881836
1645385337.4537303,62900,0.9006999731063843
1645385412.6970048,63300,0.901199996471405
1645385487.8242724,63700,0.902400016784668
1645385600.1627553,64300,0.902400016784668
1645385618.873459,64400,0.902999997138977
1645385712.6811743,64900,0.902999997138977
1645385750.2550774,65100,0.9032999873161316
1645385881.6125994,65800,0.904699981212616
1645385919.2089412,66000,0.9045000076293945
1645386050.8387759,66700,0.9039999842643738
1645386200.869717,67500,0.9017000198364258
1645386219.4200315,67600,0.9018999934196472
1645386369.2937226,68400,0.9035999774932861
1645386519.7722862,69200,0.9038000106811523
1645386557.403139,69400,0.9052000045776367
1645386857.664984,71000,0.9046000242233276
1645387064.3196833,72100,0.9049000144004822
1645387101.7670019,72300,0.9059000015258789
1645387139.28695,72500,0.9056000113487244
1645387158.100441,72600,0.906000018119812
1645387195.5132194,72800,0.9053000211715698
1645387214.5434434,72900,0.9042999744415283
1645387252.2071579,73100,0.9045000076293945
1645387270.953843,73200,0.9039999842643738
1645387289.7988293,73300,0.9049999713897705
1645387383.9002292,73800,0.9071000218391418
1645387496.6112392,74400,0.9075999855995178
1645387871.9280958,76400,0.906499981880188
1645388021.8200936,77200,0.9064000248908997
1645388078.007858,77500,0.9085999727249146
1645388096.9435833,77600,0.90829998254776
1645388134.5177,77800,0.9075000286102295
1645388172.0435207,78000,0.9085000157356262
1645388209.5956218,78200,0.9093999862670898
1645388322.168296,78800,0.9088000059127808
1645388622.0085518,80400,0.9107999801635742
1645388640.6472254,80500,0.9110000133514404
1645388678.1887138,80700,0.9108999967575073
1645388734.90416,81000,0.9117000102996826
1645388885.2776208,81800,0.9107999801635742
1645388904.007961,81900,0.9104999899864197
1645389072.8007784,82800,0.9089999794960022
1645389148.0448875,83200,0.9083999991416931
1645389298.055898,84000,0.9093000292778015
1645389354.0885026,84300,0.910099983215332
1645389391.3929846,84500,0.9096999764442444
1645389616.692012,85700,0.9124000072479248
1645389710.6494067,86200,0.9121000170707703
1645389785.786269,86600,0.9110999703407288
1645389879.7143147,87100,0.9114000201225281
1645390124.033878,88400,0.9110999703407288
1645390161.5144336,88600,0.9107999801635742
1645390274.2504878,89200,0.9117000102996826
1645390330.7307444,89500,0.9117000102996826
1645390368.18068,89700,0.9118000268936157
1645390443.3355525,90100,0.9107000231742859
1645390462.1286676,90200,0.9114999771118164
1645390574.901949,90800,0.913100004196167
1645390950.571632,92800,0.9132999777793884
1645390988.0854354,93000,0.9128000140190125
1645391025.5303965,93200,0.9125999808311462
1645391213.5381556,94200,0.9136999845504761
1645391344.8328621,94900,0.9144999980926514
1645391457.4340198,95500,0.914900004863739
1645391607.8704004,96300,0.9132999777793884
1645391908.1026864,97900,0.9150000214576721
1645391964.5629387,98200,0.9143000245094299
1645392039.9538329,98600,0.9133999943733215
1645392152.3826032,99200,0.9146000146865845
1645392189.8036196,99400,0.9151999950408936
1645392283.9583235,99900,0.9165999889373779
1645392340.3967044,100200,0.916700005531311
1645392378.127116,100400,0.9169999957084656
1645392584.5087428,101500,0.9257000088691711
1645392716.092108,102200,0.9261999726295471
1645392791.4042873,102600,0.9276999831199646
1645392828.9572644,102800,0.9283999800682068
1645392978.9012506,103600,0.9257000088691711
1645392997.775802,103700,0.9254999756813049
1645393355.122634,105600,0.9257000088691711
1645393430.6167235,106000,0.9271000027656555
1645393618.6060996,107000,0.9273999929428101
1645393637.2528715,107100,0.9276000261306763
1645393674.814957,107300,0.9282000064849854
1645393749.9292498,107700,0.9276000261306763
1645393918.9700897,108600,0.9284999966621399
1645394144.5744338,109800,0.9269999861717224
1645394219.734504,110200,0.9272000193595886
1645394257.236084,110400,0.9282000064849854
1645394313.7566454,110700,0.9289000034332275
1645394351.189959,110900,0.9284999966621399
1645394388.8891623,111100,0.9283000230789185
1645394576.1156504,112100,0.9289000034332275
1645394594.8481293,112200,0.9283000230789185
1645394651.1179638,112500,0.928600013256073
1645394669.8402069,112600,0.9300000071525574
1645394726.1628013,112900,0.9300000071525574
1645394782.4786077,113200,0.9291999936103821
1645394819.9758198,113400,0.9284999966621399
1645394913.9897456,113900,0.9286999702453613
1645395045.2170558,114600,0.9297000169754028
1645395139.0088937,115100,0.9284999966621399
1645395157.798548,115200,0.9276999831199646
1645395382.819665,116400,0.9291999936103821
1645395571.093984,117400,0.9307000041007996
1645395608.672014,117600,0.9309999942779541
1645395627.4789412,117700,0.9307000041007996
1645395758.7790625,118400,0.9301000237464905
1645395852.5743325,118900,0.9305999875068665
1645395927.5542898,119300,0.9314000010490417
1645395946.333028,119400,0.9311000108718872
1645396171.7629087,120600,0.9307000041007996
1645396321.8166988,121400,0.9315999746322632
1645396396.847865,121800,0.9315000176429749
1645396490.595704,122300,0.9309999942779541
1645396528.1249223,122500,0.9311000108718872
1645396603.1059282,122900,0.9315999746322632
1645396884.8767765,124400,0.9309999942779541
1645396922.577002,124600,0.9309999942779541
1645397016.3343332,125100,0.9309999942779541
1645397035.0211213,125200,0.9311000108718872
1645397072.664694,125400,0.9308000206947327
1645397129.114138,125700,0.9319999814033508
1645397204.3295121,126100,0.9314000010490417
1645397316.690758,126700,0.9302999973297119
1645397391.7306721,127100,0.9315000176429749
1645397485.7863598,127600,0.9308000206947327
1645397598.5512898,128200,0.9301999807357788
1645397654.8050323,128500,0.9307000041007996
1645397749.034128,129000,0.9312000274658203
1645397805.318122,129300,0.9318000078201294
1645397899.080052,129800,0.9315000176429749
1645397917.7698898,129900,0.9315000176429749
1645397973.9340367,130200,0.9312999844551086
1645398048.7784708,130600,0.9319999814033508
1645398217.7153409,131500,0.9314000010490417
1645398349.103711,132200,0.9314000010490417
1645398405.6004937,132500,0.930899977684021
1645398424.5145798,132600,0.9311000108718872
1645398593.5417771,133500,0.9308000206947327
1645398781.1968205,134500,0.9327999949455261
1645398837.6323948,134800,0.9332000017166138
1645398950.185463,135400,0.9330000281333923
1645399063.4645517,136000,0.9319000244140625
1645399138.615865,136400,0.9315000176429749
1645399345.057924,137500,0.932200014591217
1645399363.9780085,137600,0.9322999715805054
1645399439.0723753,138000,0.9332000017166138
1645399551.7722573,138600,0.9322999715805054
1645399626.9456253,139000,0.9333999752998352
1645399683.5070496,139300,0.9333999752998352
1645400135.171322,141700,0.9347000122070312
1645400492.0364997,143600,0.9340999722480774
1645400529.7274754,143800,0.9320999979972839
1645400548.4277468,143900,0.9320999979972839
1645400567.1792915,144000,0.9322999715805054
1645400736.2020838,144900,0.9323999881744385
1645400885.7263556,145700,0.933899998664856
1645400904.4268935,145800,0.9344000220298767
1645400941.798651,146000,0.9350000023841858
1645400960.644398,146100,0.9343000054359436
1645401204.1835303,147400,0.9327999949455261
1645401241.4601393,147600,0.9325000047683716
1645401447.8921897,148700,0.9334999918937683
1645401504.7618802,149000,0.9340000152587891
1645401580.1396015,149400,0.935699999332428
1645401655.4438937,149800,0.9358999729156494
1645401730.950616,150200,0.9362000226974487
1645401862.3569965,150900,0.9347000122070312
1645401881.195468,151000,0.9352999925613403
1645401899.866319,151100,0.9348000288009644
1645401937.4491074,151300,0.9354000091552734
1645401993.7413669,151600,0.9351999759674072
1645402219.115057,152800,0.9348000288009644
1645402332.167759,153400,0.9350000023841858
1645402388.4113507,153700,0.9348999857902527
1645402407.26633,153800,0.9352999925613403
1645402595.4543233,154800,0.9332000017166138
1645402651.7423644,155100,0.9340999722480774
1645402857.57804,156200,0.9355000257492065
1645402913.761082,156500,0.9343000054359436
1645402970.031739,156800,0.934499979019165
1645403064.1695065,157300,0.9348000288009644
1645403120.1419003,157600,0.933899998664856
1645403288.9779794,158500,0.935699999332428
1645403495.5242968,159600,0.9358999729156494
1645403589.393395,160100,0.9355999827384949
1645403626.785051,160300,0.9361000061035156
1645404077.3555918,162700,0.9361000061035156
1645404228.2726955,163500,0.9369999766349792
1645404265.6533468,163700,0.9372000098228455
1645404321.8591657,164000,0.9362999796867371
1645404435.0800056,164600,0.934499979019165
1645404453.7446177,164700,0.9351999759674072
1645404584.6146,165400,0.9358999729156494
1645404735.0889964,166200,0.9366000294685364
1645404810.1660554,166600,0.9361000061035156
1645404885.074426,167000,0.9369000196456909
1645404960.2086108,167400,0.9358000159263611
1645405016.672406,167700,0.9350000023841858
1645405054.3689651,167900,0.9350000023841858
1645405167.128671,168500,0.9343000054359436
1645405335.9775984,169400,0.9351000189781189
1645405485.9876688,170200,0.9355999827384949
1645405523.8487403,170400,0.9355000257492065
1645405580.011358,170700,0.9368000030517578
1645405617.6992621,170900,0.9366999864578247
1645405636.3935933,171000,0.9361000061035156
1645405655.2475584,171100,0.9354000091552734
1645405787.2623217,171800,0.9354000091552734
1645405862.2261689,172200,0.9377999901771545
1645405880.8431816,172300,0.9375
1645406012.037528,173000,0.9369000196456909
1645406162.1373298,173800,0.9358000159263611
1645406180.878728,173900,0.9366000294685364
1645406256.1970243,174300,0.9373999834060669
1645406293.4411716,174500,0.9377999901771545
1645406461.905725,175400,0.9377999901771545
1645406667.9450443,176500,0.9383999705314636
1645406855.501914,177500,0.9379000067710876
1645406892.8547916,177700,0.9376999735832214
1645407024.5491726,178400,0.9369000196456909
1645407043.4064515,178500,0.9379000067710876
1645407118.6783626,178900,0.9377999901771545
1645407174.944527,179200,0.9377999901771545
1645407250.1536403,179600,0.9377999901771545
1645407325.1376383,180000,0.9377999901771545
1645407681.0386713,181900,0.9368000030517578
1645407756.032546,182300,0.9368000030517578
1645407887.4595275,183000,0.9362000226974487
1645407999.9230483,183600,0.9355999827384949
1645408037.560958,183800,0.9373000264167786
1645408206.2179465,184700,0.9365000128746033
1645408281.0674148,185100,0.9376000165939331
1645408450.08004,186000,0.9380000233650208
1645408544.2163637,186500,0.9375
1645408563.1120262,186600,0.9377999901771545
1645408581.9261923,186700,0.9373000264167786
1645408882.3466446,188300,0.9372000098228455
1645408975.8650796,188800,0.9380000233650208
1645409107.5491972,189500,0.9375
1645409182.4898992,189900,0.9365000128746033
1645409238.7333472,190200,0.9365000128746033
1645409351.5397384,190800,0.9362999796867371
1645409370.2961621,190900,0.9369000196456909
1645409389.0291529,191000,0.9369999766349792
1645409445.193648,191300,0.9365000128746033
1645409538.9890049,191800,0.9379000067710876
1645409651.4492571,192400,0.9369000196456909
1645409670.232344,192500,0.9373999834060669
1645409857.5213323,193500,0.9366999864578247
1645409876.3326924,193600,0.9359999895095825
1645409951.976715,194000,0.9348000288009644
1645409970.5944605,194100,0.9358999729156494
1645410045.403837,194500,0.9369999766349792
1645410082.9754574,194700,0.9359999895095825
1645410195.583266,195300,0.9369000196456909
1645410251.7593853,195600,0.9363999962806702
1645410326.8616242,196000,0.9352999925613403
1645410345.6564858,196100,0.9351999759674072
1645410383.4842772,196300,0.9355999827384949
1645410402.3312979,196400,0.9361000061035156
1645410439.9333434,196600,0.9369000196456909
1645410646.1517973,197700,0.9369000196456909
1645410683.7850254,197900,0.9365000128746033
1645410833.813549,198700,0.9365000128746033
1645410852.4892895,198800,0.9362999796867371
1645410908.9493883,199100,0.9358000159263611
1645411566.536111,202600,0.9359999895095825
1645411753.869283,203600,0.9366000294685364
1645411959.9072702,204700,0.9355000257492065
1645412091.4967618,205400,0.9366000294685364
1645412110.0708382,205500,0.9372000098228455
1645412335.3193157,206700,0.9366999864578247
1645412391.8980632,207000,0.9366000294685364
1645412561.004707,207900,0.9372000098228455
1645412748.8708503,208900,0.9391999840736389
1645412898.6126,209700,0.9370999932289124
1645412917.3927135,209800,0.9369000196456909
1645412955.183188,210000,0.9372000098228455
1645413011.678807,210300,0.9366000294685364
1645413124.1905518,210900,0.9358000159263611
1645413217.8107495,211400,0.9358999729156494
1645413236.6625764,211500,0.9373000264167786
1645413311.717609,211900,0.9373000264167786
1645413330.5296648,212000,0.9365000128746033
1645413462.4292228,212700,0.9366000294685364
1645413632.118985,213600,0.9386000037193298
1645413688.4290621,213900,0.9391999840736389
1645413875.9862206,214900,0.9380000233650208
1645414064.3043706,215900,0.9370999932289124
1645414252.0597088,216900,0.9369999766349792
1645414590.5817761,218700,0.9369000196456909
1645414721.5993905,219400,0.9369999766349792
1645414852.636668,220100,0.9373999834060669
1645414890.070132,220300,0.9373999834060669
1645415002.822815,220900,0.9376999735832214
1645415040.2489266,221100,0.9386000037193298
1645415096.9336536,221400,0.9377999901771545
1645415115.6635644,221500,0.9380000233650208
1645415228.1917229,222100,0.9365000128746033
1645415303.2551444,222500,0.9366000294685364
1645415509.4822245,223600,0.9368000030517578
1645415565.7397754,223900,0.9372000098228455
1645415660.222267,224400,0.9365000128746033
1645415904.9247196,225700,0.9379000067710876
1645416354.9812508,228100,0.9366999864578247
1645416711.1420312,230000,0.9376999735832214
1645416805.1483443,230500,0.9386000037193298
1645416823.8505037,230600,0.9390000104904175
1645417011.7548356,231600,0.9383999705314636
1645417067.8216927,231900,0.9375
1645417161.6865509,232400,0.9376000165939331
1645417312.0745015,233200,0.9372000098228455
1645417368.397911,233500,0.9375
1645417499.991694,234200,0.9375
1645417575.3669548,234600,0.9380000233650208
1645417687.9208317,235200,0.9376999735832214
1645417819.8242702,235900,0.9380000233650208
1645418083.1404586,237300,0.9386000037193298
1645418289.401262,238400,0.9383999705314636
1645418383.1031575,238900,0.9383000135421753
1645418457.9744546,239300,0.9376999735832214
1645418476.7611957,239400,0.9369000196456909
1645418533.1222382,239700,0.9370999932289124
1645418551.7368538,239800,0.9380000233650208
1645419115.696264,242800,0.9380999803543091
1645419172.1692207,243100,0.9370999932289124
1645419247.3327022,243500,0.9366000294685364
1645419266.1633093,243600,0.9362999796867371
1645419360.2692025,244100,0.9361000061035156
1645419379.2143836,244200,0.9362000226974487
1645419604.4885564,245400,0.935699999332428
1645419754.6198933,246200,0.9358000159263611
1645419792.1473036,246400,0.9351999759674072
1645419810.9091828,246500,0.9350000023841858
1645420186.5583544,248500,0.934499979019165
1645420336.809206,249300,0.9347000122070312
1645420430.721413,249800,0.935699999332428
1645420468.5925283,250000,0.9358999729156494
1645420524.8464832,250300,0.9358000159263611
1645420562.315867,250500,0.9366999864578247
1645420581.1291914,250600,0.9363999962806702
1645420712.8964074,251300,0.9370999932289124
1645420788.0589216,251700,0.9372000098228455
1645420806.9199538,251800,0.9370999932289124
1645420825.754324,251900,0.9369999766349792
1645420863.4719136,252100,0.9368000030517578
1645420900.9425838,252300,0.9365000128746033
1645420994.5867474,252800,0.9365000128746033
1645421032.1516314,253000,0.9361000061035156
1645421182.3501613,253800,0.9369999766349792
1645421690.2520432,256500,0.9361000061035156
1645421709.0263557,256600,0.9358000159263611
1645421746.5632796,256800,0.9362999796867371
1645421915.3565798,257700,0.9370999932289124
1645421934.115448,257800,0.9380999803543091
1645422065.4987082,258500,0.9381999969482422
1645422121.9229655,258800,0.9370999932289124
1645422140.6497364,258900,0.9369000196456909
1645422196.9470327,259200,0.9366000294685364
1645422328.3898299,259900,0.9376000165939331
1645422366.2211554,260100,0.9366999864578247
1645422459.6464314,260600,0.9372000098228455
1645422685.6184473,261800,0.9355000257492065
1645422704.413114,261900,0.9354000091552734
1645422854.8684077,262700,0.9355000257492065
1645422873.6355486,262800,0.9350000023841858
1645423005.1182034,263500,0.9358000159263611
1645423061.784518,263800,0.9358999729156494
1645423080.6232579,263900,0.9361000061035156
1645423099.4425766,264000,0.9358999729156494
1645423155.646756,264300,0.9365000128746033
1645423512.704959,266200,0.9375
1645423663.1759136,267000,0.9370999932289124
1645423681.95921,267100,0.9365000128746033
1645423738.4055946,267400,0.9369000196456909
1645423869.4490612,268100,0.9387999773025513
1645423925.9160123,268400,0.9376000165939331
1645423963.6316478,268600,0.9373999834060669
1645424019.6852603,268900,0.9380000233650208
1645424094.9088624,269300,0.9387999773025513
1645424264.0158358,270200,0.9387999773025513
1645424376.6994243,270800,0.9373000264167786
1645424451.8347006,271200,0.9352999925613403
1645424470.7138894,271300,0.9355999827384949
1645424546.110133,271700,0.9352999925613403
1645424565.067582,271800,0.935699999332428
1645424583.9434476,271900,0.9358999729156494
1645424677.9166179,272400,0.9366000294685364
1645424772.0013254,272900,0.9362999796867371
1645424790.6662602,273000,0.9362999796867371
1645424865.2945817,273400,0.9366000294685364
1645424959.2382393,273900,0.935699999332428
1645424977.992918,274000,0.9358000159263611
1645424997.0428045,274100,0.9363999962806702
1645425053.3659961,274400,0.9361000061035156
1645425222.7650614,275300,0.9373000264167786
1645425241.474848,275400,0.9376000165939331
1645425260.289807,275500,0.9390000104904175
1645425354.4826305,276000,0.9390000104904175
1645425448.581288,276500,0.9376000165939331
1645425504.8081048,276800,0.9376999735832214
1645425561.6946316,277100,0.9373000264167786
1645425599.1800888,277300,0.9369000196456909
1645425636.797067,277500,0.9373000264167786
1645425693.1580813,277800,0.9373999834060669
1645425824.8557699,278500,0.9366000294685364
1645426050.2850099,279700,0.9363999962806702
1645426088.2826738,279900,0.9363999962806702
1645426331.9030492,281200,0.9377999901771545
1645426350.6796007,281300,0.9377999901771545
1645426557.2485132,282400,0.9387999773025513
1645426744.6488032,283400,0.9383000135421753
1645426782.250848,283600,0.9376999735832214
1645426819.907632,283800,0.9387000203132629
1645426932.4649827,284400,0.9365000128746033
1645427063.7912903,285100,0.9372000098228455
1645427082.7472265,285200,0.9372000098228455
1645427176.7881176,285700,0.9380999803543091
1645427252.159007,286100,0.9370999932289124
1645427270.906564,286200,0.9376000165939331
1645427345.9136977,286600,0.9376000165939331
1645427589.973468,287900,0.9386000037193298
1645427627.575222,288100,0.9379000067710876
1645427646.1365893,288200,0.9376999735832214
1645427815.0538175,289100,0.9384999871253967
1645427852.6321156,289300,0.9387000203132629
1645427890.1983397,289500,0.9387000203132629
1645428039.8569689,290300,0.9384999871253967
1645428190.429825,291100,0.9380000233650208
1645428246.8562782,291400,0.9384999871253967
1645428265.6766052,291500,0.9384999871253967
1645428322.0828817,291800,0.9387999773025513
1645428359.6992476,292000,0.9387999773025513
1645428378.491796,292100,0.9387999773025513
1645428434.9418764,292400,0.9381999969482422
1645428548.3500886,293000,0.9366000294685364
1645428623.3593771,293400,0.9366000294685364
1645428642.10647,293500,0.9362000226974487
1645428904.9076073,294900,0.9369999766349792
1645428961.2017791,295200,0.9379000067710876
1645429017.6334646,295500,0.9376999735832214
1645429148.7998555,296200,0.9361000061035156
1645429205.3136313,296500,0.9369000196456909
1645429242.6742315,296700,0.9363999962806702
1645429355.129392,297300,0.9362000226974487
1645429449.2600217,297800,0.9373000264167786
1645429561.9281752,298400,0.9383000135421753
1645429599.462184,298600,0.9375
1645429730.827175,299300,0.9366999864578247
1645429787.0356164,299600,0.9363999962806702
1645429824.6642861,299800,0.9369000196456909
1645429843.4995205,299900,0.9366999864578247
1645429899.8017807,300200,0.9376999735832214
1645430050.0154004,301000,0.9362999796867371
1645430218.9655643,301900,0.9383999705314636
1645430312.8023288,302400,0.9380999803543091
1645430406.4269052,302900,0.9376999735832214
1645430500.2587454,303400,0.9369999766349792
1645430743.9459639,304700,0.9372000098228455
1645430781.7003353,304900,0.9373999834060669
1645430969.560885,305900,0.9376999735832214
1645431101.4522264,306600,0.9366999864578247
1645431158.0059156,306900,0.9369000196456909
1645431251.8057208,307400,0.9379000067710876
1645431421.0280075,308300,0.9381999969482422
1645431439.8699658,308400,0.9390000104904175
1645431552.5700827,309000,0.9401999711990356
1645431665.2584953,309600,0.9391999840736389
1645431721.4902542,309900,0.9394000172615051
1645431796.478255,310300,0.9391999840736389
1645431815.1427064,310400,0.9391999840736389
1645431834.0640347,310500,0.9390000104904175
1645431871.463223,310700,0.9401999711990356
1645431946.5223103,311100,0.9387000203132629
1645432002.728389,311400,0.9384999871253967
1645432021.3807259,311500,0.9383999705314636
1645432096.9160893,311900,0.9391999840736389
1645432115.8883321,312000,0.9398000240325928
1645432134.6495914,312100,0.9387999773025513
1645432228.8735886,312600,0.9387000203132629
1645432266.7240727,312800,0.9372000098228455
1645432455.5541449,313800,0.9369999766349792
1645432587.4929183,314500,0.9383999705314636
1645432719.698892,315200,0.939300000667572
1645432775.9804795,315500,0.9401000142097473
1645433115.2392426,317300,0.9379000067710876
1645433209.3552554,317800,0.9373000264167786
1645433378.4034972,318700,0.9394000172615051
1645433434.7354782,319000,0.9390000104904175
1645433472.316228,319200,0.9388999938964844
1645433603.7836506,319900,0.9381999969482422
1645433678.9499288,320300,0.9380000233650208
1645433697.7858672,320400,0.9376000165939331
1645433848.5395617,321200,0.9380000233650208
1645433923.842848,321600,0.9376000165939331
1645433942.7806668,321700,0.9370999932289124
1645433999.4141989,322000,0.9365000128746033
1645434036.9125087,322200,0.9359999895095825
1645434169.0391695,322900,0.9377999901771545
1645434244.473598,323300,0.9366000294685364
1645434319.8118937,323700,0.9363999962806702
1645434395.425216,324100,0.9359999895095825
1645434433.3630557,324300,0.9358000159263611
1645434546.536397,324900,0.9369000196456909
1645434848.310792,326500,0.9370999932289124
1645434904.6861346,326800,0.9377999901771545
1645434961.150584,327100,0.9365000128746033
1645435017.6068704,327400,0.9376999735832214
1645435036.4908764,327500,0.9380000233650208
1645435130.4529657,328000,0.9380000233650208
1645435393.9626453,329400,0.9359999895095825
1645435450.621338,329700,0.9365000128746033
1645435469.703209,329800,0.9362999796867371
1645435620.1916227,330600,0.9379000067710876
1645435770.8047369,331400,0.9373000264167786
1645436016.503074,332700,0.9376999735832214
1645436148.702389,333400,0.9376999735832214
1645436261.4637563,334000,0.9381999969482422
1645436356.0038362,334500,0.9373000264167786
1645436563.249372,335600,0.9361000061035156
1645436714.6323106,336400,0.9379000067710876
1645436733.416541,336500,0.9375
1645436827.4629962,337000,0.9381999969482422
1645436865.4029977,337200,0.9379000067710876
1645436903.04869,337400,0.9380999803543091
1645436959.587137,337700,0.9376999735832214
1645436997.2663512,337900,0.9369999766349792
1645437091.578519,338400,0.9365000128746033
1645437110.3735247,338500,0.9361000061035156
1645437261.6410294,339300,0.9376999735832214
1645437280.5718882,339400,0.9383999705314636
1645437337.0675056,339700,0.9376000165939331
1645437468.735552,340400,0.9388999938964844
1645437525.4599757,340700,0.9397000074386597
1645437544.154583,340800,0.939300000667572
1645437562.8881743,340900,0.9394999742507935
1645437744.483262,341800,0.9384999871253967
1645437865.0189035,342200,0.9394000172615051
1645437989.5439022,342600,0.9390000104904175
1645438202.230002,343300,0.9387000203132629
1645438234.070666,343400,0.9376999735832214
1645438386.9635932,343900,0.9383000135421753
1645438845.726644,345400,0.9383999705314636
1645438876.1026819,345500,0.9380000233650208
1645438998.1583807,345900,0.9387999773025513
1645439060.4533513,346100,0.9381999969482422
1645439274.027277,346800,0.9387999773025513
1645439396.7163656,347200,0.9376000165939331
1645439672.207745,348100,0.9376999735832214
1645439702.5681481,348200,0.9369000196456909
1645439732.9639828,348300,0.9368000030517578
1645439762.9612284,348400,0.9376000165939331
1645439793.8421319,348500,0.9372000098228455
1645439916.9953475,348900,0.9383999705314636
1645439977.771252,349100,0.9373999834060669
1645440038.5238566,349300,0.9380000233650208
1645440132.1393752,349600,0.9387999773025513
1645440223.239509,349900,0.9388999938964844
1645440253.4593835,350000,0.939300000667572
1645440345.8905098,350300,0.9401999711990356
1645440682.8027697,351400,0.9388999938964844
1645440865.586323,352000,0.9398000240325928
1645441049.4357555,352600,0.9409000277519226
1645441324.8558404,353500,0.9397000074386597
1645441354.8165634,353600,0.9405999779701233
1645441509.411054,354100,0.9408000111579895
1645441599.6266718,354400,0.9405999779701233
1645441783.9975913,355000,0.9398999810218811
1645441905.7446196,355400,0.9401000142097473
1645442028.4765542,355800,0.9394999742507935
1645442273.4484377,356600,0.9383000135421753
1645442364.196776,356900,0.9373000264167786
1645442548.5872843,357500,0.9380999803543091
1645442578.977385,357600,0.9375
1645442822.9695406,358400,0.9379000067710876
1645442913.3354976,358700,0.9386000037193298
1645442944.3333037,358800,0.9387999773025513
1645443037.6916625,359100,0.9390000104904175
1645443313.3409772,360000,0.9405999779701233
1645443708.913534,361300,0.9399999976158142
1645443740.330313,361400,0.9399999976158142
1645443772.0007906,361500,0.940500020980835
1645443802.7675307,361600,0.9399999976158142
1645443893.6190042,361900,0.9387000203132629
1645444229.3971112,363000,0.9384999871253967
1645444964.996835,365400,0.9383000135421753
1645445056.7613564,365700,0.9370999932289124
1645445120.632198,365900,0.9384999871253967
1645445181.257293,366100,0.9394999742507935
1645445271.8926518,366400,0.9391000270843506
1645445333.0344696,366600,0.9391000270843506
1645445396.0362053,366800,0.9380000233650208
1645445487.281405,367100,0.9386000037193298
1645445517.629554,367200,0.9387000203132629
1645446067.1081982,369000,0.9398999810218811
1645446371.9940574,370000,0.9395999908447266
1645446587.7269516,370700,0.9406999945640564
1645446707.982344,371100,0.9401000142097473
1645446739.190555,371200,0.9395999908447266
1645446890.7101054,371700,0.939300000667572
1645446920.916782,371800,0.9398000240325928
1645447010.7810693,372100,0.9398999810218811
1645447344.9777458,373200,0.9394999742507935
1645447375.0569024,373300,0.9391999840736389
1645447740.863007,374500,0.9408000111579895
1645447770.9207416,374600,0.9406999945640564
1645447833.7718418,374800,0.9413999915122986
1645447864.935919,374900,0.941100001335144
1645447955.7016747,375200,0.9402999877929688
1645447985.7231805,375300,0.9398999810218811
1645448016.0271294,375400,0.9398999810218811
1645448229.913801,376100,0.9384999871253967
1645448289.8886812,376300,0.9386000037193298
1645448350.1115544,376500,0.9388999938964844
1645448713.557177,377700,0.9377999901771545
1645448803.468025,378000,0.9376999735832214
1645448833.5756714,378100,0.9380000233650208
1645448864.3033044,378200,0.9379000067710876
1645448895.4954896,378300,0.9387000203132629
1645449016.7383316,378700,0.9388999938964844
1645449107.3657227,379000,0.9391999840736389
1645449561.8835602,380500,0.9401000142097473
1645449623.823248,380700,0.9383999705314636
1645449804.2139814,381300,0.9383000135421753
1645449864.4723022,381500,0.9375
1645449988.2613006,381900,0.9387000203132629
1645450108.7783341,382300,0.939300000667572
1645450138.7244956,382400,0.9391000270843506
1645450593.391841,383900,0.9401000142097473
1645450867.4615502,384800,0.939300000667572
1645450927.8169696,385000,0.9390000104904175
1645450988.7739623,385200,0.9394999742507935
1645451081.5638537,385500,0.9391000270843506
1645451141.7203026,385700,0.9391000270843506
1645451232.5441155,386000,0.9395999908447266
1645451506.8047836,386900,0.9384999871253967
1645451597.2572393,387200,0.9388999938964844
1645451687.812122,387500,0.9388999938964844
1645452358.4626727,389700,0.9397000074386597
1645452511.0129838,390200,0.9401000142097473
1645452738.8784776,390800,0.9391999840736389
1645452872.9491346,391100,0.9391999840736389
1645453001.719417,391500,0.9391000270843506
1645453185.0392966,392100,0.9387000203132629
1645453300.9554734,392400,0.9391000270843506
1645453388.1802142,392600,0.939300000667572
1645453476.3498044,392800,0.9398999810218811
1645453609.334187,393100,0.9386000037193298
1645453697.3021338,393300,0.9384999871253967
1645453830.928339,393600,0.9390000104904175
1645454580.8383536,395300,0.9419000148773193
1645454625.37528,395400,0.9416000247001648
1645454759.7166088,395700,0.940500020980835
1645455108.151947,396500,0.9398000240325928
1645455151.6149218,396600,0.9401000142097473
1645455551.4741066,397500,0.9397000074386597
1645455595.5325208,397600,0.9399999976158142
1645455815.1110923,398100,0.9398999810218811
1645455859.1494339,398200,0.9401999711990356
1645455903.543304,398300,0.9404000043869019
1645456037.5016425,398600,0.9401999711990356
1645456302.67979,399200,0.9406999945640564
1645456523.4077644,399700,0.9387000203132629
1645456656.3727176,400000,0.9395999908447266
1645457008.707621,400800,0.9397000074386597
1645457186.984514,401200,0.9386000037193298
1645457276.4781158,401400,0.9376999735832214
1645457668.319783,402300,0.9391000270843506
1645457890.75708,402800,0.9406999945640564
1645458155.1079,403400,0.9394999742507935
1645458198.6719735,403500,0.9397000074386597
1645458418.2184405,404000,0.9398000240325928
1645458728.26784,404700,0.9401000142097473
1645459036.5663395,405400,0.9404000043869019
1645459300.6046364,406000,0.9415000081062317
1645459432.1765766,406300,0.9416000247001648
1645459521.551314,406500,0.9416999816894531
1645459565.1603243,406600,0.9420999884605408
1645459873.9473097,407300,0.9417999982833862
1645460224.867174,408100,0.9413999915122986
1645460270.1083498,408200,0.9416000247001648
1645460356.1998432,408400,0.9412000179290771
1645460531.2081683,408800,0.9412000179290771
1645460707.8383658,409200,0.942300021648407
1645460928.828113,409700,0.9413999915122986
1645461459.2834826,410900,0.9412999749183655
1645461723.0278137,411500,0.9401999711990356
1645461988.7305164,412100,0.9397000074386597
1645462121.902494,412400,0.941100001335144
1645462385.8567343,413000,0.9412999749183655
1645462915.7198184,414200,0.9419999718666077
1645463088.0002327,414600,0.9413999915122986
1645463397.9438775,415300,0.9406999945640564
1645463530.9115057,415600,0.9398999810218811
1645464015.8184679,416700,0.9402999877929688
1645464456.9373662,417700,0.9401999711990356
1645464500.8297417,417800,0.9394999742507935
1645464634.4465427,418100,0.9398999810218811
1645464897.4458272,418700,0.941100001335144
1645465118.2374027,419200,0.941100001335144
1645465770.846396,420700,0.9404000043869019
1645465813.7857552,420800,0.9402999877929688
1645466165.9087386,421600,0.9398000240325928
1645466383.7361295,422100,0.9419999718666077
1645466647.1475444,422700,0.9413999915122986
1645466735.564546,422900,0.9412999749183655
1645466780.268859,423000,0.9412000179290771
1645467044.3719952,423600,0.9409000277519226
1645467481.8244367,424600,0.9405999779701233
1645467613.4862282,424900,0.9401000142097473
1645467700.4129853,425100,0.9401000142097473
1645467743.6365542,425200,0.9401999711990356
1645467785.4375627,425300,0.9406999945640564
1645467961.474543,425700,0.9402999877929688
1645468397.6108956,426700,0.9413999915122986
1645468441.5665882,426800,0.9416000247001648
1645468530.146454,427000,0.9420999884605408
1645468968.9872303,428000,0.9399999976158142
1645469012.3259313,428100,0.9395999908447266
1645469755.6786404,429800,0.9409999847412109
1645470057.682746,430500,0.9427000284194946
1645470233.140803,430900,0.9412000179290771
1645470627.1490376,431800,0.9416000247001648
1645470846.6954296,432300,0.9409999847412109
1645471067.157217,432800,0.9405999779701233
1645471332.0336282,433400,0.9406999945640564
1645471728.09406,434300,0.9398999810218811
1645471902.9689827,434700,0.9387000203132629
1645472076.7084951,435100,0.9384999871253967
1645472210.034804,435400,0.9379000067710876
1645472467.6379254,436000,0.9377999901771545
1645472687.1230013,436500,0.9402999877929688
1645472949.180092,437100,0.9401000142097473
1645473167.0784717,437600,0.9406999945640564
1645473298.096602,437900,0.9406999945640564
1645473342.6784642,438000,0.9401000142097473
1645473647.5356188,438700,0.9416999816894531
1645473997.7699108,439500,0.941100001335144
1645474347.1885061,440300,0.9422000050544739
1645474522.5111856,440700,0.9405999779701233
1645474651.99398,441000,0.9406999945640564
1645474781.0115738,441300,0.9401999711990356
1645474824.1920912,441400,0.9395999908447266
1645475174.9230518,442200,0.9422000050544739
1645475261.9242682,442400,0.9412999749183655
1645475742.377772,443500,0.942300021648407
1645476090.8161547,444300,0.9401000142097473
1645476355.8136587,444900,0.941100001335144
1645476572.6411362,445400,0.9402999877929688
1645476744.8579473,445800,0.9419000148773193
1645477094.6121182,446600,0.9412999749183655
1645478103.7236776,448900,0.9438999891281128
1645478367.6235683,449500,0.9433000087738037
1645478542.1412747,449900,0.9429000020027161
1645479195.0753772,451400,0.9419000148773193
1645479456.434362,452000,0.942799985408783
1645479588.0088594,452300,0.942300021648407
1645479676.2425244,452500,0.9417999982833862
1645479983.50655,453200,0.9420999884605408
1645480114.4229565,453500,0.9420999884605408
1645480289.9743085,453900,0.9416000247001648
1645480465.9442558,454300,0.9419000148773193
1645480509.962923,454400,0.9417999982833862
1645480553.4760745,454500,0.9416999816894531
1645480641.7782395,454700,0.942300021648407
1645480903.191221,455300,0.9406999945640564
1645481211.5240054,456000,0.9420999884605408
1645481298.6669939,456200,0.9416000247001648
1645481385.7500238,456400,0.9399999976158142
1645481557.19267,456800,0.9408000111579895
1645481689.1423922,457100,0.940500020980835
1645481732.193641,457200,0.9412000179290771
1645481818.8104496,457400,0.940500020980835
1645482168.2833784,458200,0.9413999915122986
1645482519.675901,459000,0.9413999915122986
1645482607.2234852,459200,0.9409999847412109
1645483219.9962864,460600,0.9430999755859375
1645483350.7235596,460900,0.9424999952316284
1645483483.2985296,461200,0.9426000118255615
1645483917.1255043,462200,0.9424999952316284
1645484093.730947,462600,0.9424999952316284
1645484224.6016924,462900,0.9423999786376953
1645484882.7886992,464400,0.9413999915122986
1645485101.1722662,464900,0.9419999718666077
1645485144.7884867,465000,0.9424999952316284
1645485320.2794378,465400,0.9412999749183655
1645485495.850324,465800,0.9423999786376953
1645485538.9022481,465900,0.9422000050544739
1645485582.2898643,466000,0.9420999884605408
1645485669.2552176,466200,0.9419000148773193
1645485889.764625,466700,0.9423999786376953
1645485932.9076414,466800,0.942799985408783
1645485976.1000159,466900,0.9415000081062317
1645486369.2047148,467800,0.9409999847412109
1645486720.1364326,468600,0.9409999847412109
1645486895.3796124,469000,0.9416000247001648
1645486983.2510135,469200,0.9412999749183655
1645487247.7883508,469800,0.9416999816894531
1645487597.2253873,470600,0.9409999847412109
1645487641.361341,470700,0.9398999810218811
1645487905.7148564,471300,0.9405999779701233
1645488035.3663146,471600,0.9398000240325928
1645488384.93783,472400,0.9409000277519226
1645488428.3779285,472500,0.9409999847412109
1645488646.8590043,473000,0.9402999877929688
1645488779.001742,473300,0.9409999847412109
1645488823.569796,473400,0.9405999779701233
1645488955.413371,473700,0.9394999742507935
1645489084.9342546,474000,0.9394999742507935
1645489217.2841818,474300,0.9399999976158142
1645489744.1112401,475500,0.9412999749183655
1645489919.0840042,475900,0.9416000247001648
1645490226.759214,476600,0.9423999786376953
1645490484.4069226,477200,0.9408000111579895
1645490616.633181,477500,0.9409999847412109
1645490660.7927997,477600,0.940500020980835
1645490704.2785707,477700,0.9398999810218811
1645490834.464803,478000,0.940500020980835
1645490878.0581257,478100,0.9404000043869019
1645491183.812213,478800,0.9390000104904175
1645491272.6670113,479000,0.9391999840736389
1645491359.4082403,479200,0.9398999810218811
1645491621.2623823,479800,0.9402999877929688
1645491841.633217,480300,0.9409999847412109
1645491885.988297,480400,0.9408000111579895
1645492017.603192,480700,0.9415000081062317
1645492149.514841,481000,0.941100001335144
1645492236.8903797,481200,0.941100001335144
1645492323.0108848,481400,0.9412000179290771
1645492672.7326243,482200,0.941100001335144
1645493018.6856089,483000,0.9401999711990356
1645493107.468056,483200,0.9408000111579895
1645493194.5485294,483400,0.9412999749183655
1645493237.8848388,483500,0.9416000247001648
1645493281.599252,483600,0.9426000118255615
1645493585.7472558,484300,0.9415000081062317
1645493629.303662,484400,0.9416999816894531
1645494414.0528543,486200,0.940500020980835
1645494544.3590465,486500,0.9413999915122986
1645495021.843097,487600,0.9415000081062317
1645495279.3951795,488200,0.9419000148773193
1645495845.5313134,489500,0.940500020980835
1645496107.3578029,490100,0.9405999779701233
1645496150.257411,490200,0.9402999877929688
1645496410.7009263,490800,0.9419000148773193
1645496497.3141396,491000,0.9427000284194946
1645496672.528255,491400,0.9419000148773193
1645497149.6997402,492500,0.9404000043869019
1645497237.6764345,492700,0.9412000179290771
1645497325.5471184,492900,0.9415000081062317
1645497496.398719,493300,0.942300021648407
1645497582.2454257,493500,0.9429000020027161
1645497801.0524921,494000,0.9426000118255615
1645497973.871461,494400,0.9420999884605408
1645498191.4457917,494900,0.9430000185966492
1645499450.881925,497800,0.940500020980835
1645499537.5188043,498000,0.940500020980835
1645499925.2182295,498900,0.9427000284194946
1645499969.1245344,499000,0.9416000247001648
1645500013.4091341,499100,0.9420999884605408
1645501014.3585742,501400,0.9430000185966492
1645501058.06733,501500,0.942799985408783


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

